Towards a multigrid method for the M1 model for radiative transfer

We present a geometric multigrid solver for the M1 model of radiative transfer without source terms. In radiative hydrodynamics applications, the radiative transfer needs to be solved implicitly because of the fast propagation speed of photons relative to the fluid velocity. The M1 model is hyperbolic and can be discretized with an HLL solver, whose time implicit integration can be done using a nonlinear Jacobi method. One can show that this iterative method always preserves the admissible states, such as positive radiative energy and reduced flux less than 1. To decrease the number of iterations required for the solver to converge, and therefore to decrease the computational cost, we propose a geometric multigrid algorithm. Unfortunately, this method is not able to preserve the admissible states. In order to preserve the admissible state states, we introduce a pseudo-time such that the solution of the problem on the coarse grid is the steady state of a differential equation in pseudo-time. We present preliminary results showing the decrease of the number of iterations and computational cost as a function of the number of multigrid levels used in the method. These results suggest that nonlinear multigrid methods can be used as a robust implicit solver for hyperbolic systems such as the M1 model.

==> images/beam/cut_hll.txt <==
-1.000000000000000000e+00 2.630063894155178564e-02
-9.843750000000000000e-01 2.141452500062807768e-02
-9.687500000000000000e-01 1.988060437939367930e-02
-9.531250000000000000e-01 1.934675141454703790e-02
-9.375000000000000000e-01 1.914998037666478317e-02
-9.218750000000000000e-01 1.907378726280782588e-02
-9.062500000000000000e-01 1.904363813359178162e-02
-8.906250000000000000e-01 1.903395355333353106e-02
-8.750000000000000000e-01 1.903682788530325354e-02
-8.593750000000000000e-01 1.905123121585667462e-02
-8.437500000000000000e-01 1.907943195540975218e-02
-8.281250000000000000e-01 1.912610244536496959e-02
-8.125000000000000000e-01 1.919854628250966533e-02
-7.968750000000000000e-01 1.930754463323338874e-02
-7.812500000000000000e-01 1.946870476738803146e-02
-7.656250000000000000e-01 1.970433450286607560e-02
-7.500000000000000000e-01 2.004590648084543514e-02
-7.343750000000000000e-01 2.053716047903587569e-02
-7.187500000000000000e-01 2.123782943913506138e-02
-7.031250000000000000e-01 2.222786777756326215e-02
-6.875000000000000000e-01 2.361192077332227579e-02
-6.718750000000000000e-01 2.552363241460789064e-02
-6.562500000000000000e-01 2.812929234305684353e-02
-6.406250000000000000e-01 3.163030856865138574e-02
-6.250000000000000000e-01 3.626405887568125846e-02
-6.093750000000000000e-01 4.230276922746516871e-02
-5.937500000000000000e-01 5.005013369834562798e-02
-5.781250000000000000e-01 5.983542087196373066e-02
-5.625000000000000000e-01 7.200486051456621295e-02
-5.468750000000000000e-01 8.691023178236070845e-02
-5.312500000000000000e-01 1.048947895639366634e-01
-5.156250000000000000e-01 1.262769244748406516e-01
-5.000000000000000000e-01 1.513321947056219252e-01
-4.843750000000000000e-01 1.802745540244301281e-01
-4.687500000000000000e-01 2.132377188283069158e-01
-4.531250000000000000e-01 2.502576775543772780e-01
-4.375000000000000000e-01 2.912573627758203720e-01
-4.218750000000000000e-01 3.360344888191220680e-01
-4.062500000000000000e-01 3.842535042672373669e-01
-3.906250000000000000e-01 4.354425091178947826e-01
-3.750000000000000000e-01 4.889958273729290705e-01
-3.593750000000000000e-01 5.441826975708934366e-01
-3.437500000000000000e-01 6.001622451302498495e-01
-3.281250000000000000e-01 6.560045419486230101e-01
-3.125000000000000000e-01 7.107171630419265584e-01
-2.968750000000000000e-01 7.632762493549494209e-01
-2.812500000000000000e-01 8.126607181854852424e-01
-2.656250000000000000e-01 8.578879665884813210e-01
-2.500000000000000000e-01 8.980492228127143761e-01
-2.343750000000000000e-01 9.323426412552762166e-01
-2.187500000000000000e-01 9.601023199255284135e-01
-2.031250000000000000e-01 9.808216437767581786e-01
-1.875000000000000000e-01 9.941697057066319898e-01
-1.718750000000000000e-01 1.000000000000000000e+00
-1.562500000000000000e-01 9.983510815661710280e-01
-1.406250000000000000e-01 9.894393946901197667e-01
-1.250000000000000000e-01 9.736449534196545130e-01
-1.093750000000000000e-01 9.514909632166655973e-01
-9.375000000000000000e-02 9.236187799450651381e-01
-7.812500000000000000e-02 8.907597889158350712e-01
-6.250000000000000000e-02 8.537058473864663766e-01
-4.687500000000000000e-02 8.132798745838781818e-01
-3.125000000000000000e-02 7.703080103202588624e-01
-1.562500000000000000e-02 7.255945205432667855e-01
0.000000000000000000e+00 6.799003339690093961e-01
1.562500000000000000e-02 6.339257775224376168e-01
3.125000000000000000e-02 5.882977668625346546e-01
4.687500000000000000e-02 5.435614246385617188e-01
6.250000000000000000e-02 5.001758602688367583e-01
7.812500000000000000e-02 4.585136613909837067e-01
9.375000000000000000e-02 4.188635227586599563e-01
1.093750000000000000e-01 3.814353717043205694e-01
1.250000000000000000e-01 3.463673343896894186e-01
1.406250000000000000e-01 3.137339149563787011e-01
1.562500000000000000e-01 2.835548198062526337e-01
1.718750000000000000e-01 2.558039407015233468e-01
1.875000000000000000e-01 2.304181030003286668e-01
2.031250000000000000e-01 2.073052803897317553e-01
2.187500000000000000e-01 1.863520680550778685e-01
2.343750000000000000e-01 1.674302874433821753e-01
2.500000000000000000e-01 1.504026646706708714e-01
2.656250000000000000e-01 1.351275798999602151e-01
2.812500000000000000e-01 1.214629267302485410e-01
2.968750000000000000e-01 1.092691498068066175e-01
3.125000000000000000e-01 9.841154711297017688e-02
3.281250000000000000e-01 8.876193264702736396e-02
3.437500000000000000e-01 8.019975738132986698e-02
3.593750000000000000e-01 7.261278337365263680e-02
3.750000000000000000e-01 6.589739925560056388e-02
3.906250000000000000e-01 5.995865639502586525e-02
4.062500000000000000e-01 5.471009488877585231e-02
4.218750000000000000e-01 5.007341801787546648e-02
4.375000000000000000e-01 4.597806351193822749e-02
4.531250000000000000e-01 4.236071037149341523e-02
4.687500000000000000e-01 3.916475138682622148e-02
4.843750000000000000e-01 3.633975404432380346e-02
5.000000000000000000e-01 3.384092629253161039e-02
5.156250000000000000e-01 3.162859862670990008e-02
5.312500000000000000e-01 2.966773004981087050e-02
5.468750000000000000e-01 2.792744253947067323e-02
5.625000000000000000e-01 2.638058653009388646e-02
5.781250000000000000e-01 2.500333843718457669e-02
5.937500000000000000e-01 2.377483025003750486e-02
6.093750000000000000e-01 2.267681056306907958e-02
6.250000000000000000e-01 2.169333599679273625e-02
6.406250000000000000e-01 2.081049169544040012e-02
6.562500000000000000e-01 2.001613942261779716e-02
6.718750000000000000e-01 1.929969167198253635e-02
6.875000000000000000e-01 1.865191014412052872e-02
7.031250000000000000e-01 1.806472690079219748e-02
7.187500000000000000e-01 1.753108648685144932e-02
7.343750000000000000e-01 1.704480730517175802e-02
7.500000000000000000e-01 1.660046053933169827e-02
7.656250000000000000e-01 1.619326494183942131e-02
7.812500000000000000e-01 1.581899584171694503e-02
7.968750000000000000e-01 1.547390677357222792e-02
8.125000000000000000e-01 1.515466218965468015e-02
8.281250000000000000e-01 1.485827978489700704e-02
8.437500000000000000e-01 1.458208104026626969e-02
8.593750000000000000e-01 1.432364867348678329e-02
8.750000000000000000e-01 1.408078981118371896e-02
8.906250000000000000e-01 1.385150407895070421e-02
9.062500000000000000e-01 1.363395766621340773e-02
9.218750000000000000e-01 1.342647436033353806e-02
9.375000000000000000e-01 1.322760770774110244e-02
9.531250000000000000e-01 1.303664069761409708e-02
9.687500000000000000e-01 1.285634865613227533e-02
9.843750000000000000e-01 1.270769533548929756e-02
1.000000000000000000e+00 1.270769533548929756e-02


==> images/beam/cut_level1_2000.txt <==
-1.000000000000000000e+00 2.630063894155178564e-02
-9.843750000000000000e-01 2.210045922381734945e-02
-9.687500000000000000e-01 2.081139322166477776e-02
-9.531250000000000000e-01 2.037709950964110284e-02
-9.375000000000000000e-01 2.022005172392875652e-02
-9.218750000000000000e-01 2.015848517581199373e-02
-9.062500000000000000e-01 2.013161934106078368e-02
-8.906250000000000000e-01 2.012069077551065580e-02
-8.750000000000000000e-01 2.011943277490738091e-02
-8.593750000000000000e-01 2.012831979325498469e-02
-8.437500000000000000e-01 2.014905277636471620e-02
-8.281250000000000000e-01 2.018682477312666590e-02
-8.125000000000000000e-01 2.024805372215656568e-02
-7.968750000000000000e-01 2.034381721027713960e-02
-7.812500000000000000e-01 2.048882507112962867e-02
-7.656250000000000000e-01 2.070547704915651210e-02
-7.500000000000000000e-01 2.102421712680305199e-02
-7.343750000000000000e-01 2.148835113309122830e-02
-7.187500000000000000e-01 2.215599101753540703e-02
-7.031250000000000000e-01 2.310546963277687951e-02
-6.875000000000000000e-01 2.443847338530996671e-02
-6.718750000000000000e-01 2.628502046883566395e-02
-6.562500000000000000e-01 2.880641640655143276e-02
-6.406250000000000000e-01 3.219787764475857961e-02
-6.250000000000000000e-01 3.668949795870232733e-02
-6.093750000000000000e-01 4.254457292472258595e-02
-5.937500000000000000e-01 5.005722937744689488e-02
-5.781250000000000000e-01 5.954502129349215772e-02
-5.625000000000000000e-01 7.134240869815625108e-02
-5.468750000000000000e-01 8.578678963892748255e-02
-5.312500000000000000e-01 1.032078278784631098e-01
-5.156250000000000000e-01 1.239076323435039095e-01
-5.000000000000000000e-01 1.481475197162753776e-01
-4.843750000000000000e-01 1.761251966639636735e-01
-4.687500000000000000e-01 2.079618642959687458e-01
-4.531250000000000000e-01 2.436806288788959107e-01
-4.375000000000000000e-01 2.831972761008865747e-01
-4.218750000000000000e-01 3.263043440665560624e-01
-4.062500000000000000e-01 3.726688198119860740e-01
-3.906250000000000000e-01 4.218255903219508829e-01
-3.750000000000000000e-01 4.731849780010958795e-01
-3.593750000000000000e-01 5.260376874354437682e-01
-3.437500000000000000e-01 5.795741268595501205e-01
-3.281250000000000000e-01 6.329004648340671446e-01
-3.125000000000000000e-01 6.850696843391370638e-01
-2.968750000000000000e-01 7.351053381287867561e-01
-2.812500000000000000e-01 7.820414636916517281e-01
-2.656250000000000000e-01 8.249479932326859721e-01
-2.500000000000000000e-01 8.629739074709302793e-01
-2.343750000000000000e-01 8.953671075250607680e-01
-2.187500000000000000e-01 9.215136066593710984e-01
-2.031250000000000000e-01 9.409457247609535058e-01
-1.875000000000000000e-01 9.533704211979177057e-01
-1.718750000000000000e-01 9.586628600857156624e-01
-1.562500000000000000e-01 9.568791023224125780e-01
-1.406250000000000000e-01 9.482365052633318081e-01
-1.250000000000000000e-01 9.331090937042796352e-01
-1.093750000000000000e-01 9.120004961232924812e-01
-9.375000000000000000e-02 8.855232483456699777e-01
-7.812500000000000000e-02 8.543726882842862524e-01
-6.250000000000000000e-02 8.192932937043324593e-01
-4.687500000000000000e-02 7.810623816344541837e-01
-3.125000000000000000e-02 7.404470594684298135e-01
-1.562500000000000000e-02 6.982047069367559589e-01
0.000000000000000000e+00 6.550336136306920132e-01
1.562500000000000000e-02 6.115937222525713590e-01
3.125000000000000000e-02 5.684532833902160576e-01
4.687500000000000000e-02 5.261292020469134911e-01
6.250000000000000000e-02 4.850317258611007154e-01
7.812500000000000000e-02 4.455199478498196863e-01
9.375000000000000000e-02 4.078468996978638073e-01
1.093750000000000000e-01 3.722230744319987572e-01
1.250000000000000000e-01 3.387650695074809204e-01
1.406250000000000000e-01 3.075588289727067548e-01
1.562500000000000000e-01 2.786156145982142118e-01
1.718750000000000000e-01 2.519271115766423264e-01
1.875000000000000000e-01 2.274324623263698220e-01
2.031250000000000000e-01 2.050591959431350420e-01
2.187500000000000000e-01 1.847041032871508115e-01
2.343750000000000000e-01 1.662566379755373580e-01
2.500000000000000000e-01 1.495947158418993173e-01
2.656250000000000000e-01 1.345901455490803034e-01
2.812500000000000000e-01 1.211184787807083052e-01
2.968750000000000000e-01 1.090485327998053366e-01
3.125000000000000000e-01 9.826374819050766318e-02
3.281250000000000000e-01 8.863952568623681416e-02
3.437500000000000000e-01 8.007255097851731507e-02
3.593750000000000000e-01 7.245033738080511321e-02
3.750000000000000000e-01 6.568475537880762161e-02
3.906250000000000000e-01 5.967798492573322261e-02
4.062500000000000000e-01 5.435689153131700868e-02
4.218750000000000000e-01 4.963885312237193564e-02
4.375000000000000000e-01 4.546437783809919447e-02
4.531250000000000000e-01 4.176531638942092978e-02
4.687500000000000000e-01 3.849395061753563274e-02
4.843750000000000000e-01 3.559518995965661736e-02
5.000000000000000000e-01 3.303109507573915443e-02
5.156250000000000000e-01 3.075792168566321427e-02
5.312500000000000000e-01 2.874560528160232525e-02
5.468750000000000000e-01 2.695998744864211774e-02
5.625000000000000000e-01 2.537717690355956873e-02
5.781250000000000000e-01 2.397094134273145341e-02
5.937500000000000000e-01 2.272211429042205258e-02
6.093750000000000000e-01 2.161090878133043944e-02
6.250000000000000000e-01 2.062170242216746982e-02
6.406250000000000000e-01 1.973988279461395823e-02
6.562500000000000000e-01 1.895244904564150762e-02
6.718750000000000000e-01 1.824890258470803286e-02
6.875000000000000000e-01 1.761817359175556555e-02
7.031250000000000000e-01 1.705300799330179695e-02
7.187500000000000000e-01 1.654377200090182895e-02
7.343750000000000000e-01 1.608575006869860866e-02
7.500000000000000000e-01 1.567040413058596107e-02
7.656250000000000000e-01 1.529498394140144622e-02
7.812500000000000000e-01 1.495182182123666950e-02
7.968750000000000000e-01 1.463966389454019260e-02
8.125000000000000000e-01 1.435156769109417405e-02
8.281250000000000000e-01 1.408738692524455667e-02
8.437500000000000000e-01 1.384081120694183320e-02
8.593750000000000000e-01 1.361247368231604041e-02
8.750000000000000000e-01 1.339663361963742971e-02
8.906250000000000000e-01 1.319442103774392389e-02
9.062500000000000000e-01 1.300062232780214815e-02
9.218750000000000000e-01 1.281664182022255322e-02
9.375000000000000000e-01 1.263790504831970897e-02
9.531250000000000000e-01 1.246664804657594827e-02
9.687500000000000000e-01 1.230290224255001924e-02
9.843750000000000000e-01 1.216918266513982230e-02
1.000000000000000000e+00 1.216918266513982230e-02


==> images/beam/cut_level2_2000.txt <==
-1.000000000000000000e+00 2.630063894155178564e-02
-9.843750000000000000e-01 2.166645343907263113e-02
-9.687500000000000000e-01 2.022504618653869768e-02
-9.531250000000000000e-01 1.973037078778319339e-02
-9.375000000000000000e-01 1.955106256297694037e-02
-9.218750000000000000e-01 1.948245442129660845e-02
-9.062500000000000000e-01 1.945603622230389004e-02
-8.906250000000000000e-01 1.944809928581780686e-02
-8.750000000000000000e-01 1.945217712841682337e-02
-8.593750000000000000e-01 1.946729167013287742e-02
-8.437500000000000000e-01 1.949620310601951276e-02
-8.281250000000000000e-01 1.954346534224574508e-02
-8.125000000000000000e-01 1.961667565307329691e-02
-7.968750000000000000e-01 1.972664358388920638e-02
-7.812500000000000000e-01 1.988922064743715509e-02
-7.656250000000000000e-01 2.012690711413910385e-02
-7.500000000000000000e-01 2.047131153688688809e-02
-7.343750000000000000e-01 2.096633362773272710e-02
-7.187500000000000000e-01 2.167139071028979097e-02
-7.031250000000000000e-01 2.266600538346766683e-02
-6.875000000000000000e-01 2.405325516024127766e-02
-6.718750000000000000e-01 2.596472678789181823e-02
-6.562500000000000000e-01 2.856261867181452904e-02
-6.406250000000000000e-01 3.204332743898603147e-02
-6.250000000000000000e-01 3.663621776962664583e-02
-6.093750000000000000e-01 4.260444720819173831e-02
-5.937500000000000000e-01 5.023886186770938622e-02
-5.781250000000000000e-01 5.985536418869559505e-02
-5.625000000000000000e-01 7.178274508031454171e-02
-5.468750000000000000e-01 8.635624917322225202e-02
-5.312500000000000000e-01 1.038989477724356209e-01
-5.156250000000000000e-01 1.247120267248952030e-01
-5.000000000000000000e-01 1.490513459758099624e-01
-4.843750000000000000e-01 1.771161628654306097e-01
-4.687500000000000000e-01 2.090248027032141909e-01
-4.531250000000000000e-01 2.448040699984564139e-01
-4.375000000000000000e-01 2.843694894408697049e-01
-4.218750000000000000e-01 3.275174948740479652e-01
-4.062500000000000000e-01 3.739162831210760540e-01
-3.906250000000000000e-01 4.231023051699401849e-01
-3.750000000000000000e-01 4.744872396325203745e-01
-3.593750000000000000e-01 5.273592824201099871e-01
-3.437500000000000000e-01 5.809097986774434119e-01
-3.281250000000000000e-01 6.342382332651651522e-01
-3.125000000000000000e-01 6.863986594092014171e-01
-2.968750000000000000e-01 7.364050389363064886e-01
-2.812500000000000000e-01 7.832938134181081091e-01
-2.656250000000000000e-01 8.261245073519525306e-01
-2.500000000000000000e-01 8.640508701036795358e-01
-2.343750000000000000e-01 8.963114129299840638e-01
-2.187500000000000000e-01 9.222995904486498420e-01
-2.031250000000000000e-01 9.415404045685752399e-01
-1.875000000000000000e-01 9.537503732184500205e-01
-1.718750000000000000e-01 9.587996509309315574e-01
-1.562500000000000000e-01 9.567549149634921868e-01
-1.406250000000000000e-01 9.478305662725076131e-01
-1.250000000000000000e-01 9.324112943346004601e-01
-1.093750000000000000e-01 9.109994343432340491e-01
-9.375000000000000000e-02 8.842176762104780874e-01
-7.812500000000000000e-02 8.527613391446727809e-01
-6.250000000000000000e-02 8.173844929032554329e-01
-4.687500000000000000e-02 7.788652217640420483e-01
-3.125000000000000000e-02 7.379798792491176762e-01
-1.562500000000000000e-02 6.954866558931757092e-01
0.000000000000000000e+00 6.520928912568294544e-01
1.562500000000000000e-02 6.084584012598801550e-01
3.125000000000000000e-02 5.651601434851529770e-01
4.687500000000000000e-02 5.227130070460817013e-01
6.250000000000000000e-02 4.815351186204647749e-01
7.812500000000000000e-02 4.419811578398734619e-01
9.375000000000000000e-02 4.043104936173875230e-01
1.093750000000000000e-01 3.687270782523410784e-01
1.250000000000000000e-01 3.353515319805268624e-01
1.406250000000000000e-01 3.042622408931384137e-01
1.562500000000000000e-01 2.754715045033266918e-01
1.718750000000000000e-01 2.489641133833719322e-01
1.875000000000000000e-01 2.246768217416328373e-01
2.031250000000000000e-01 2.025326826768883703e-01
2.187500000000000000e-01 1.824225570208671821e-01
2.343750000000000000e-01 1.642351516323769245e-01
2.500000000000000000e-01 1.478391754138452252e-01
2.656250000000000000e-01 1.331099395651806627e-01
2.812500000000000000e-01 1.199111485925332815e-01
2.968750000000000000e-01 1.081190344177387352e-01
3.125000000000000000e-01 9.760346393715421676e-02
3.281250000000000000e-01 8.825016552642289680e-02
3.437500000000000000e-01 7.994154858291951937e-02
3.593750000000000000e-01 7.257705065056506422e-02
3.750000000000000000e-01 6.605451182490001960e-02
3.906250000000000000e-01 6.028834959179392439e-02
4.062500000000000000e-01 5.519238007156114512e-02
4.218750000000000000e-01 5.069552716937161113e-02
4.375000000000000000e-01 4.672670128526480032e-02
4.531250000000000000e-01 4.322797888297879448e-02
4.687500000000000000e-01 4.014173159022912246e-02
4.843750000000000000e-01 3.742149391568045519e-02
5.000000000000000000e-01 3.502117639149069511e-02
5.156250000000000000e-01 3.290402910784243073e-02
5.312500000000000000e-01 3.103357768250289417e-02
5.468750000000000000e-01 2.938113639742151798e-02
5.625000000000000000e-01 2.791807839412051642e-02
5.781250000000000000e-01 2.662228170497797294e-02
5.937500000000000000e-01 2.547142572427612064e-02
6.093750000000000000e-01 2.444862773681086288e-02
6.250000000000000000e-01 2.353657547352931700e-02
6.406250000000000000e-01 2.272248627825554368e-02
6.562500000000000000e-01 2.199299049687767488e-02
6.718750000000000000e-01 2.133845069052633589e-02
6.875000000000000000e-01 2.074858246880984317e-02
7.031250000000000000e-01 2.021611262371250314e-02
7.187500000000000000e-01 1.973316526678338054e-02
7.343750000000000000e-01 1.929420556989971600e-02
7.500000000000000000e-01 1.889324231935272588e-02
7.656250000000000000e-01 1.852598464899907552e-02
7.812500000000000000e-01 1.818792871367570091e-02
7.968750000000000000e-01 1.787564026501267320e-02
8.125000000000000000e-01 1.758580628641793347e-02
8.281250000000000000e-01 1.731554753557643794e-02
8.437500000000000000e-01 1.706251991051167469e-02
8.593750000000000000e-01 1.682416656610340525e-02
8.750000000000000000e-01 1.659893707800699086e-02
8.906250000000000000e-01 1.638441803705120714e-02
9.062500000000000000e-01 1.617970014506560361e-02
9.218750000000000000e-01 1.598242060715502136e-02
9.375000000000000000e-01 1.579224116585950868e-02
9.531250000000000000e-01 1.560724895468940110e-02
9.687500000000000000e-01 1.543129287042054390e-02
9.843750000000000000e-01 1.528426337069633406e-02
1.000000000000000000e+00 1.528426337069633406e-02


==> images/beam/cut_newton.txt <==
-1.000000000000000000e+00 2.113633840366892225e-02
-9.843750000000000000e-01 1.950495316001843796e-02
-9.687500000000000000e-01 1.893704017520947067e-02
-9.531250000000000000e-01 1.873413831220450965e-02
-9.375000000000000000e-01 1.866438366797246520e-02
-9.218750000000000000e-01 1.864592218578877900e-02
-9.062500000000000000e-01 1.864966464263616286e-02
-8.906250000000000000e-01 1.866596228386715323e-02
-8.750000000000000000e-01 1.869275327453608776e-02
-8.593750000000000000e-01 1.873142107491522837e-02
-8.437500000000000000e-01 1.878555448794511779e-02
-8.281250000000000000e-01 1.886089721251507992e-02
-8.125000000000000000e-01 1.896590076455946516e-02
-7.968750000000000000e-01 1.911271564454497876e-02
-7.812500000000000000e-01 1.931861546975650878e-02
-7.656250000000000000e-01 1.960790425898459310e-02
-7.500000000000000000e-01 2.001435970933703248e-02
-7.343750000000000000e-01 2.058422769036629893e-02
-7.187500000000000000e-01 2.137970608692036506e-02
-7.031250000000000000e-01 2.248274351812708932e-02
-6.875000000000000000e-01 2.399884787461603608e-02
-6.718750000000000000e-01 2.606048573868357393e-02
-6.562500000000000000e-01 2.882959847495747754e-02
-6.406250000000000000e-01 3.249878845388325110e-02
-6.250000000000000000e-01 3.729082296583260264e-02
-6.093750000000000000e-01 4.345621267918137881e-02
-5.937500000000000000e-01 5.126870225296197708e-02
-5.781250000000000000e-01 6.101856620850110852e-02
-5.625000000000000000e-01 7.300367551953235168e-02
-5.468750000000000000e-01 8.751842425263760272e-02
-5.312500000000000000e-01 1.048407761324729459e-01
-5.156250000000000000e-01 1.252178727812755799e-01
-5.000000000000000000e-01 1.488508018083058992e-01
-4.843750000000000000e-01 1.758792348235964087e-01
-4.687500000000000000e-01 2.063667122675726107e-01
-4.531250000000000000e-01 2.402873822248588753e-01
-4.375000000000000000e-01 2.775150017244430445e-01
-4.218750000000000000e-01 3.178149823656578610e-01
-4.062500000000000000e-01 3.608402011768787609e-01
-3.906250000000000000e-01 4.061311921194343810e-01
-3.750000000000000000e-01 4.531211741626572920e-01
-3.593750000000000000e-01 5.011461544601450990e-01
-3.437500000000000000e-01 5.494600745912621154e-01
-3.281250000000000000e-01 5.972546585594836754e-01
-3.125000000000000000e-01 6.436832964543839353e-01
-2.968750000000000000e-01 6.878879866375922081e-01
-2.812500000000000000e-01 7.290280935350659242e-01
-2.656250000000000000e-01 7.663094871826466870e-01
-2.500000000000000000e-01 7.990125381388351045e-01
-2.343750000000000000e-01 8.265174614839938538e-01
-2.187500000000000000e-01 8.483256391735501944e-01
-2.031250000000000000e-01 8.640757917591805892e-01
-1.875000000000000000e-01 8.735541980903647197e-01
-1.718750000000000000e-01 8.766985459843940065e-01
-1.562500000000000000e-01 8.735954036490722885e-01
-1.406250000000000000e-01 8.644716952395352649e-01
-1.250000000000000000e-01 8.496809114681924680e-01
-1.093750000000000000e-01 8.296850610385181346e-01
-9.375000000000000000e-02 8.050335529406620338e-01
-7.812500000000000000e-02 7.763402854083586435e-01
-6.250000000000000000e-02 7.442602065961168023e-01
-4.687500000000000000e-02 7.094665155041766091e-01
-3.125000000000000000e-02 6.726295066791886379e-01
-1.562500000000000000e-02 6.343978500904181583e-01
0.000000000000000000e+00 5.953828609808681227e-01
1.562500000000000000e-02 5.561460749418061233e-01
3.125000000000000000e-02 5.171902194044956103e-01
4.687500000000000000e-02 4.789534782758627096e-01
6.250000000000000000e-02 4.418067907173236497e-01
7.812500000000000000e-02 4.060538123401968846e-01
9.375000000000000000e-02 3.719330972922995082e-01
1.093750000000000000e-01 3.396220293155679526e-01
1.250000000000000000e-01 3.092420329443759108e-01
1.406250000000000000e-01 2.808646253329314946e-01
1.562500000000000000e-01 2.545179171048225775e-01
1.718750000000000000e-01 2.301932298384074260e-01
1.875000000000000000e-01 2.078515619753134314e-01
2.031250000000000000e-01 1.874296989175139871e-01
2.187500000000000000e-01 1.688458230349181577e-01
2.343750000000000000e-01 1.520045326855512524e-01
2.500000000000000000e-01 1.368012247144748395e-01
2.656250000000000000e-01 1.231258317065012792e-01
2.812500000000000000e-01 1.108659336543164203e-01
2.968750000000000000e-01 9.990928426074731361e-02
3.125000000000000000e-01 9.014580569857263970e-02
3.281250000000000000e-01 8.146911333068443395e-02
3.437500000000000000e-01 7.377763473025518437e-02
3.593750000000000000e-01 6.697538640801582732e-02
3.750000000000000000e-01 6.097246796963539522e-02
3.906250000000000000e-01 5.568532791785155839e-02
4.062500000000000000e-01 5.103684878967785360e-02
4.218750000000000000e-01 4.695629244599774932e-02
4.375000000000000000e-01 4.337913962295211756e-02
4.531250000000000000e-01 4.024685167130263169e-02
4.687500000000000000e-01 3.750657696804045316e-02
4.843750000000000000e-01 3.511081987855674963e-02
5.000000000000000000e-01 3.301708637684106634e-02
5.156250000000000000e-01 3.118751742682063580e-02
5.312500000000000000e-01 2.958851887973190306e-02
5.468750000000000000e-01 2.819039482079343725e-02
5.625000000000000000e-01 2.696698987331376182e-02
5.781250000000000000e-01 2.589534482323163980e-02
5.937500000000000000e-01 2.495536896851568293e-02
6.093750000000000000e-01 2.412953175980971435e-02
6.250000000000000000e-01 2.340257554206565116e-02
6.406250000000000000e-01 2.276125051501960012e-02
6.562500000000000000e-01 2.219407240238224777e-02
6.718750000000000000e-01 2.169110276316596475e-02
6.875000000000000000e-01 2.124375140340846804e-02
7.031250000000000000e-01 2.084459995998277568e-02
7.187500000000000000e-01 2.048724543256512376e-02
7.343750000000000000e-01 2.016616223188325008e-02
7.500000000000000000e-01 1.987658118372427965e-02
7.656250000000000000e-01 1.961438386661377986e-02
7.812500000000000000e-01 1.937601065181292909e-02
7.968750000000000000e-01 1.915838084103884190e-02
8.125000000000000000e-01 1.895882334278321812e-02
8.281250000000000000e-01 1.877501637366359166e-02
8.437500000000000000e-01 1.860493469577733164e-02
8.593750000000000000e-01 1.844680287885517439e-02
8.750000000000000000e-01 1.829905297513183260e-02
8.906250000000000000e-01 1.816028478445860447e-02
9.062500000000000000e-01 1.802922660744007630e-02
9.218750000000000000e-01 1.790469457833506958e-02
9.375000000000000000e-01 1.778555284552375132e-02
9.531250000000000000e-01 1.767070521660314003e-02
9.687500000000000000e-01 1.755931407635673291e-02
9.843750000000000000e-01 1.745236680128096560e-02
1.000000000000000000e+00 1.736182036073332172e-02


==> images/cvGmgBeam/output_level1.txt <==
1.000000000000000000e+00 4.686239999999999850e-01
2.000000000000000000e+00 3.730992000000000197e-01
3.000000000000000000e+00 3.271074999999999955e-01
4.000000000000000000e+00 2.984814000000000078e-01
5.000000000000000000e+00 2.783568000000000153e-01
6.000000000000000000e+00 2.631633999999999918e-01
7.000000000000000000e+00 2.511409000000000002e-01
8.000000000000000000e+00 2.413117999999999930e-01
9.000000000000000000e+00 2.330820000000000114e-01
1.000000000000000000e+01 2.260650999999999911e-01
1.100000000000000000e+01 2.199982000000000049e-01
1.200000000000000000e+01 2.146939999999999960e-01
1.300000000000000000e+01 2.100141000000000091e-01
1.400000000000000000e+01 2.058534999999999948e-01
1.500000000000000000e+01 2.021299000000000012e-01
1.600000000000000000e+01 1.987774999999999959e-01
1.700000000000000000e+01 1.957428999999999975e-01
1.800000000000000000e+01 1.929819000000000118e-01
1.900000000000000000e+01 1.904573999999999989e-01
2.000000000000000000e+01 1.881384000000000112e-01
2.100000000000000000e+01 1.859984000000000082e-01
2.200000000000000000e+01 1.840149000000000090e-01
2.300000000000000000e+01 1.821686000000000138e-01
2.400000000000000000e+01 1.804428999999999894e-01
2.500000000000000000e+01 1.788235999999999992e-01
2.600000000000000000e+01 1.772983999999999949e-01
2.700000000000000000e+01 1.758567000000000047e-01
2.800000000000000000e+01 1.744893000000000138e-01
2.900000000000000000e+01 1.731882999999999895e-01
3.000000000000000000e+01 1.719467000000000079e-01
3.100000000000000000e+01 1.707587000000000133e-01
3.200000000000000000e+01 1.696188999999999891e-01
3.300000000000000000e+01 1.685228000000000004e-01
3.400000000000000000e+01 1.674664999999999904e-01
3.500000000000000000e+01 1.664464999999999972e-01
3.600000000000000000e+01 1.654596999999999873e-01
3.700000000000000000e+01 1.645034999999999969e-01
3.800000000000000000e+01 1.635755999999999877e-01
3.900000000000000000e+01 1.626737000000000044e-01
4.000000000000000000e+01 1.617960999999999983e-01
4.100000000000000000e+01 1.609412000000000065e-01
4.200000000000000000e+01 1.601075000000000137e-01
4.300000000000000000e+01 1.592936000000000074e-01
4.400000000000000000e+01 1.584984999999999866e-01
4.500000000000000000e+01 1.577210000000000001e-01
4.600000000000000000e+01 1.569602999999999970e-01
4.700000000000000000e+01 1.562153000000000014e-01
4.800000000000000000e+01 1.554854999999999987e-01
4.900000000000000000e+01 1.547699999999999909e-01
5.000000000000000000e+01 1.540681999999999885e-01
5.100000000000000000e+01 1.533795000000000019e-01
5.200000000000000000e+01 1.527033999999999891e-01
5.300000000000000000e+01 1.520392000000000132e-01
5.400000000000000000e+01 1.513867000000000129e-01
5.500000000000000000e+01 1.507452999999999987e-01
5.600000000000000000e+01 1.501145000000000118e-01
5.700000000000000000e+01 1.494940999999999909e-01
5.800000000000000000e+01 1.488837000000000077e-01
5.900000000000000000e+01 1.482827999999999924e-01
6.000000000000000000e+01 1.476912999999999976e-01
6.100000000000000000e+01 1.471087000000000089e-01
6.200000000000000000e+01 1.465347999999999928e-01
6.300000000000000000e+01 1.459693999999999992e-01
6.400000000000000000e+01 1.454120999999999886e-01
6.500000000000000000e+01 1.448627000000000109e-01
6.600000000000000000e+01 1.443210000000000048e-01
6.700000000000000000e+01 1.437867999999999924e-01
6.800000000000000000e+01 1.432597999999999927e-01
6.900000000000000000e+01 1.427398000000000000e-01
7.000000000000000000e+01 1.422266000000000086e-01
7.100000000000000000e+01 1.417200000000000126e-01
7.200000000000000000e+01 1.412199000000000093e-01
7.300000000000000000e+01 1.407260999999999929e-01
7.400000000000000000e+01 1.402384000000000130e-01
7.500000000000000000e+01 1.397566000000000086e-01
7.600000000000000000e+01 1.392806000000000044e-01
7.700000000000000000e+01 1.388101999999999947e-01
7.800000000000000000e+01 1.383452000000000015e-01
7.900000000000000000e+01 1.378855999999999971e-01
8.000000000000000000e+01 1.374312000000000034e-01
8.100000000000000000e+01 1.369818999999999898e-01
8.200000000000000000e+01 1.365375000000000061e-01
8.300000000000000000e+01 1.360978999999999939e-01
8.400000000000000000e+01 1.356631000000000087e-01
8.500000000000000000e+01 1.352327999999999864e-01
8.600000000000000000e+01 1.348069000000000073e-01
8.700000000000000000e+01 1.343853999999999882e-01
8.800000000000000000e+01 1.339682000000000095e-01
8.900000000000000000e+01 1.335552000000000128e-01
9.000000000000000000e+01 1.331461999999999923e-01
9.100000000000000000e+01 1.327411000000000008e-01
9.200000000000000000e+01 1.323400000000000132e-01
9.300000000000000000e+01 1.319425999999999932e-01
9.400000000000000000e+01 1.315488999999999964e-01
9.500000000000000000e+01 1.311588999999999949e-01
9.600000000000000000e+01 1.307724000000000109e-01
9.700000000000000000e+01 1.303893000000000135e-01
9.800000000000000000e+01 1.300097000000000058e-01
9.900000000000000000e+01 1.296333000000000069e-01
1.000000000000000000e+02 1.292601999999999918e-01
1.010000000000000000e+02 1.288903000000000132e-01
1.020000000000000000e+02 1.285235000000000127e-01
1.030000000000000000e+02 1.281596999999999875e-01
1.040000000000000000e+02 1.277989999999999959e-01
1.050000000000000000e+02 1.274411000000000016e-01
1.060000000000000000e+02 1.270861000000000074e-01
1.070000000000000000e+02 1.267340000000000133e-01
1.080000000000000000e+02 1.263846000000000136e-01
1.090000000000000000e+02 1.260379000000000083e-01
1.100000000000000000e+02 1.256938999999999973e-01
1.110000000000000000e+02 1.253525000000000056e-01
1.120000000000000000e+02 1.250136000000000025e-01
1.130000000000000000e+02 1.246772000000000019e-01
1.140000000000000000e+02 1.243434000000000067e-01
1.150000000000000000e+02 1.240118999999999944e-01
1.160000000000000000e+02 1.236827999999999955e-01
1.170000000000000000e+02 1.233560999999999963e-01
1.180000000000000000e+02 1.230316999999999938e-01
1.190000000000000000e+02 1.227094999999999991e-01
1.200000000000000000e+02 1.223896000000000012e-01
1.210000000000000000e+02 1.220717999999999942e-01
1.220000000000000000e+02 1.217561999999999950e-01
1.230000000000000000e+02 1.214427000000000006e-01
1.240000000000000000e+02 1.211312999999999973e-01
1.250000000000000000e+02 1.208219999999999988e-01
1.260000000000000000e+02 1.205147000000000024e-01
1.270000000000000000e+02 1.202093000000000050e-01
1.280000000000000000e+02 1.199059999999999987e-01
1.290000000000000000e+02 1.196045000000000025e-01
1.300000000000000000e+02 1.193049999999999944e-01
1.310000000000000000e+02 1.190072999999999964e-01
1.320000000000000000e+02 1.187114999999999976e-01
1.330000000000000000e+02 1.184174999999999950e-01
1.340000000000000000e+02 1.181253000000000025e-01
1.350000000000000000e+02 1.178349000000000063e-01
1.360000000000000000e+02 1.175462000000000035e-01
1.370000000000000000e+02 1.172592999999999969e-01
1.380000000000000000e+02 1.169739999999999946e-01
1.390000000000000000e+02 1.166903999999999997e-01
1.400000000000000000e+02 1.164084999999999981e-01
1.410000000000000000e+02 1.161282000000000009e-01
1.420000000000000000e+02 1.158495999999999970e-01
1.430000000000000000e+02 1.155724999999999947e-01
1.440000000000000000e+02 1.152969999999999967e-01
1.450000000000000000e+02 1.150231000000000031e-01
1.460000000000000000e+02 1.147506999999999971e-01
1.470000000000000000e+02 1.144798000000000066e-01
1.480000000000000000e+02 1.142104000000000036e-01
1.490000000000000000e+02 1.139425000000000021e-01
1.500000000000000000e+02 1.136761000000000021e-01
1.510000000000000000e+02 1.134111000000000008e-01
1.520000000000000000e+02 1.131476000000000010e-01
1.530000000000000000e+02 1.128854999999999997e-01
1.540000000000000000e+02 1.126246999999999943e-01
1.550000000000000000e+02 1.123654000000000042e-01
1.560000000000000000e+02 1.121073999999999959e-01
1.570000000000000000e+02 1.118508000000000002e-01
1.580000000000000000e+02 1.115955000000000003e-01
1.590000000000000000e+02 1.113415999999999989e-01
1.600000000000000000e+02 1.110889999999999933e-01
1.610000000000000000e+02 1.108375999999999945e-01
1.620000000000000000e+02 1.105875999999999942e-01
1.630000000000000000e+02 1.103388000000000008e-01
1.640000000000000000e+02 1.100913000000000030e-01
1.650000000000000000e+02 1.098449999999999982e-01
1.660000000000000000e+02 1.096000000000000030e-01
1.670000000000000000e+02 1.093562000000000006e-01
1.680000000000000000e+02 1.091136000000000050e-01
1.690000000000000000e+02 1.088722000000000023e-01
1.700000000000000000e+02 1.086320000000000063e-01
1.710000000000000000e+02 1.083929000000000004e-01
1.720000000000000000e+02 1.081551000000000040e-01
1.730000000000000000e+02 1.079183999999999977e-01
1.740000000000000000e+02 1.076827999999999952e-01
1.750000000000000000e+02 1.074483999999999995e-01
1.760000000000000000e+02 1.072150999999999937e-01
1.770000000000000000e+02 1.069829000000000058e-01
1.780000000000000000e+02 1.067517999999999939e-01
1.790000000000000000e+02 1.065216999999999969e-01
1.800000000000000000e+02 1.062926000000000010e-01
1.810000000000000000e+02 1.060643000000000002e-01
1.820000000000000000e+02 1.058359999999999995e-01
1.830000000000000000e+02 1.056065000000000059e-01
1.840000000000000000e+02 1.053726999999999997e-01
1.850000000000000000e+02 1.051298999999999984e-01
1.860000000000000000e+02 1.048721999999999988e-01
1.870000000000000000e+02 1.045946999999999988e-01
1.880000000000000000e+02 1.042953999999999964e-01
1.890000000000000000e+02 1.039757999999999932e-01
1.900000000000000000e+02 1.036398999999999931e-01
1.910000000000000000e+02 1.032923000000000036e-01
1.920000000000000000e+02 1.029367999999999950e-01
1.930000000000000000e+02 1.025753999999999971e-01
1.940000000000000000e+02 1.022085999999999967e-01
1.950000000000000000e+02 1.018358999999999931e-01
1.960000000000000000e+02 1.014562999999999993e-01
1.970000000000000000e+02 1.010680999999999941e-01
1.980000000000000000e+02 1.006699999999999956e-01
1.990000000000000000e+02 1.002607999999999971e-01
2.000000000000000000e+02 9.983930000000000582e-02
2.010000000000000000e+02 9.940459000000000100e-02
2.020000000000000000e+02 9.895587999999999607e-02
2.030000000000000000e+02 9.849235000000000628e-02
2.040000000000000000e+02 9.801295999999999620e-02
2.050000000000000000e+02 9.751596999999999349e-02
2.060000000000000000e+02 9.699839000000000377e-02
2.070000000000000000e+02 9.645568999999999671e-02
2.080000000000000000e+02 9.588241999999999599e-02
2.090000000000000000e+02 9.527383000000000379e-02
2.100000000000000000e+02 9.462769999999999515e-02
2.110000000000000000e+02 9.394495999999999403e-02
2.120000000000000000e+02 9.322890999999999817e-02
2.130000000000000000e+02 9.248367000000000393e-02
2.140000000000000000e+02 9.171276000000000428e-02
2.150000000000000000e+02 9.091841999999999979e-02
2.160000000000000000e+02 9.010144999999999960e-02
2.170000000000000000e+02 8.926159999999999650e-02
2.180000000000000000e+02 8.839787000000000339e-02
2.190000000000000000e+02 8.750895999999999675e-02
2.200000000000000000e+02 8.659350000000000380e-02
2.210000000000000000e+02 8.565016000000000296e-02
2.220000000000000000e+02 8.467779999999999752e-02
2.230000000000000000e+02 8.367542000000000035e-02
2.240000000000000000e+02 8.264217000000000091e-02
2.250000000000000000e+02 8.157728000000000201e-02
2.260000000000000000e+02 8.048007000000000077e-02
2.270000000000000000e+02 7.934984999999999955e-02
2.280000000000000000e+02 7.818593999999999544e-02
2.290000000000000000e+02 7.698760999999999799e-02
2.300000000000000000e+02 7.575413999999999759e-02
2.310000000000000000e+02 7.448472999999999900e-02
2.320000000000000000e+02 7.317857999999999308e-02
2.330000000000000000e+02 7.183480999999999894e-02
2.340000000000000000e+02 7.045250000000000123e-02
2.350000000000000000e+02 6.903062999999999561e-02
2.360000000000000000e+02 6.756811999999999541e-02
2.370000000000000000e+02 6.606373000000000106e-02
2.380000000000000000e+02 6.451611999999999625e-02
2.390000000000000000e+02 6.292374000000000578e-02
2.400000000000000000e+02 6.128485000000000182e-02
2.410000000000000000e+02 5.959742999999999985e-02
2.420000000000000000e+02 5.785917000000000143e-02
2.430000000000000000e+02 5.606734000000000023e-02
2.440000000000000000e+02 5.421872999999999970e-02
2.450000000000000000e+02 5.230946000000000207e-02
2.460000000000000000e+02 5.033416000000000279e-02
2.470000000000000000e+02 4.828231999999999663e-02
2.480000000000000000e+02 4.613633000000000317e-02
2.490000000000000000e+02 4.389325000000000171e-02
2.500000000000000000e+02 4.159867999999999899e-02
2.510000000000000000e+02 3.934068000000000287e-02
2.520000000000000000e+02 3.720445000000000002e-02
2.530000000000000000e+02 3.524656000000000317e-02
2.540000000000000000e+02 3.348422999999999677e-02
2.550000000000000000e+02 3.191060999999999898e-02
2.560000000000000000e+02 3.050115000000000118e-02
2.570000000000000000e+02 2.922856999999999886e-02
2.580000000000000000e+02 2.806426000000000059e-02
2.590000000000000000e+02 2.698510000000000145e-02
2.600000000000000000e+02 2.597129999999999925e-02
2.610000000000000000e+02 2.500899999999999998e-02
2.620000000000000000e+02 2.408771999999999996e-02
2.630000000000000000e+02 2.320144000000000026e-02
2.640000000000000000e+02 2.234664000000000095e-02
2.650000000000000000e+02 2.152271999999999866e-02
2.660000000000000000e+02 2.073047000000000084e-02
2.670000000000000000e+02 1.997190000000000076e-02
2.680000000000000000e+02 1.924885999999999958e-02
2.690000000000000000e+02 1.856251999999999902e-02
2.700000000000000000e+02 1.791227999999999917e-02
2.710000000000000000e+02 1.729537999999999909e-02
2.720000000000000000e+02 1.670657000000000045e-02
2.730000000000000000e+02 1.613844999999999863e-02
2.740000000000000000e+02 1.558215999999999941e-02
2.750000000000000000e+02 1.502829999999999964e-02
2.760000000000000000e+02 1.446821000000000045e-02
2.770000000000000000e+02 1.389489000000000002e-02
2.780000000000000000e+02 1.330392000000000033e-02
2.790000000000000000e+02 1.269390999999999922e-02
2.800000000000000000e+02 1.206651000000000078e-02
2.810000000000000000e+02 1.142635999999999999e-02
2.820000000000000000e+02 1.078023000000000002e-02
2.830000000000000000e+02 1.013664000000000058e-02
2.840000000000000000e+02 9.504467000000000818e-03
2.850000000000000000e+02 8.892693000000000125e-03
2.860000000000000000e+02 8.308779000000000511e-03
2.870000000000000000e+02 7.758792999999999940e-03
2.880000000000000000e+02 7.246192999999999731e-03
2.890000000000000000e+02 6.772438000000000416e-03
2.900000000000000000e+02 6.336597000000000236e-03
2.910000000000000000e+02 5.936364000000000397e-03
2.920000000000000000e+02 5.568402000000000074e-03
2.930000000000000000e+02 5.229240999999999924e-03
2.940000000000000000e+02 4.915713999999999848e-03
2.950000000000000000e+02 4.625269000000000429e-03
2.960000000000000000e+02 4.356009999999999570e-03
2.970000000000000000e+02 4.106544999999999640e-03
2.980000000000000000e+02 3.875782999999999832e-03
2.990000000000000000e+02 3.662758999999999807e-03
3.000000000000000000e+02 3.466484000000000145e-03
3.010000000000000000e+02 3.285928000000000026e-03
3.020000000000000000e+02 3.119989000000000096e-03
3.030000000000000000e+02 2.967548999999999881e-03
3.040000000000000000e+02 2.827496000000000089e-03
3.050000000000000000e+02 2.698770000000000075e-03
3.060000000000000000e+02 2.580382999999999896e-03
3.070000000000000000e+02 2.471430000000000154e-03
3.080000000000000000e+02 2.371100000000000117e-03
3.090000000000000000e+02 2.278655000000000090e-03
3.100000000000000000e+02 2.193449000000000093e-03
3.110000000000000000e+02 2.114887000000000190e-03
3.120000000000000000e+02 2.042452000000000156e-03
3.130000000000000000e+02 1.975657000000000021e-03
3.140000000000000000e+02 1.914083000000000017e-03
3.150000000000000000e+02 1.857315999999999915e-03
3.160000000000000000e+02 1.805015999999999999e-03
3.170000000000000000e+02 1.756821999999999898e-03
3.180000000000000000e+02 1.712451000000000034e-03
3.190000000000000000e+02 1.671582999999999923e-03
3.200000000000000000e+02 1.633984000000000001e-03
3.210000000000000000e+02 1.599364999999999945e-03
3.220000000000000000e+02 1.567531000000000046e-03
3.230000000000000000e+02 1.538220000000000082e-03
3.240000000000000000e+02 1.511270000000000105e-03
3.250000000000000000e+02 1.486445000000000084e-03
3.260000000000000000e+02 1.463611000000000079e-03
3.270000000000000000e+02 1.442553000000000064e-03
3.280000000000000000e+02 1.423163000000000076e-03
3.290000000000000000e+02 1.405247000000000093e-03
3.300000000000000000e+02 1.388717999999999940e-03
3.310000000000000000e+02 1.373401000000000005e-03
3.320000000000000000e+02 1.359228999999999993e-03
3.330000000000000000e+02 1.346044999999999924e-03
3.340000000000000000e+02 1.333799000000000096e-03
3.350000000000000000e+02 1.322349999999999914e-03
3.360000000000000000e+02 1.311660999999999990e-03
3.370000000000000000e+02 1.301606999999999981e-03
3.380000000000000000e+02 1.292165000000000067e-03
3.390000000000000000e+02 1.283222000000000095e-03
3.400000000000000000e+02 1.274764000000000062e-03
3.410000000000000000e+02 1.266692999999999942e-03
3.420000000000000000e+02 1.259003000000000075e-03
3.430000000000000000e+02 1.251607000000000067e-03
3.440000000000000000e+02 1.244504999999999917e-03
3.450000000000000000e+02 1.237620000000000040e-03
3.460000000000000000e+02 1.230959000000000003e-03
3.470000000000000000e+02 1.224452999999999913e-03
3.480000000000000000e+02 1.218115000000000083e-03
3.490000000000000000e+02 1.211882000000000063e-03
3.500000000000000000e+02 1.205771999999999920e-03
3.510000000000000000e+02 1.199729000000000073e-03
3.520000000000000000e+02 1.193772000000000062e-03
3.530000000000000000e+02 1.187853999999999906e-03
3.540000000000000000e+02 1.181994999999999921e-03
3.550000000000000000e+02 1.176153000000000094e-03
3.560000000000000000e+02 1.170351000000000030e-03
3.570000000000000000e+02 1.164550000000000090e-03
3.580000000000000000e+02 1.158774999999999909e-03
3.590000000000000000e+02 1.152992999999999943e-03
3.600000000000000000e+02 1.147227999999999920e-03
3.610000000000000000e+02 1.141450000000000017e-03
3.620000000000000000e+02 1.135684999999999993e-03
3.630000000000000000e+02 1.129907000000000090e-03
3.640000000000000000e+02 1.124140999999999942e-03
3.650000000000000000e+02 1.118363999999999947e-03
3.660000000000000000e+02 1.112602000000000079e-03
3.670000000000000000e+02 1.106832999999999992e-03
3.680000000000000000e+02 1.101083000000000096e-03
3.690000000000000000e+02 1.095332999999999984e-03
3.700000000000000000e+02 1.089609000000000064e-03
3.710000000000000000e+02 1.083893999999999960e-03
3.720000000000000000e+02 1.078212000000000051e-03
3.730000000000000000e+02 1.072547999999999991e-03
3.740000000000000000e+02 1.066925999999999942e-03
3.750000000000000000e+02 1.061331999999999900e-03
3.760000000000000000e+02 1.055788999999999903e-03
3.770000000000000000e+02 1.050284999999999977e-03
3.780000000000000000e+02 1.044842000000000036e-03
3.790000000000000000e+02 1.039446999999999984e-03
3.800000000000000000e+02 1.034121999999999949e-03
3.810000000000000000e+02 1.028856000000000085e-03
3.820000000000000000e+02 1.023669000000000055e-03
3.830000000000000000e+02 1.018549000000000104e-03
3.840000000000000000e+02 1.013517000000000020e-03
3.850000000000000000e+02 1.008559999999999925e-03
3.860000000000000000e+02 1.003697000000000009e-03
3.870000000000000000e+02 9.989173000000000930e-04
3.880000000000000000e+02 9.942372000000000969e-04
3.890000000000000000e+02 9.896454000000000709e-04
3.900000000000000000e+02 9.851579000000000499e-04
3.910000000000000000e+02 9.807627000000000619e-04
3.920000000000000000e+02 9.764745000000000239e-04
3.930000000000000000e+02 9.722811000000000040e-04
3.940000000000000000e+02 9.681956999999999499e-04
3.950000000000000000e+02 9.642057000000000102e-04
3.960000000000000000e+02 9.603231000000000484e-04
3.970000000000000000e+02 9.565347000000000086e-04
3.980000000000000000e+02 9.528512999999999957e-04
3.990000000000000000e+02 9.492592000000000000e-04
4.000000000000000000e+02 9.457680000000000427e-04
4.010000000000000000e+02 9.423634000000000177e-04
4.020000000000000000e+02 9.390539000000000048e-04
4.030000000000000000e+02 9.358250000000000466e-04
4.040000000000000000e+02 9.326838999999999963e-04
4.050000000000000000e+02 9.296156000000000514e-04
4.060000000000000000e+02 9.266266000000000433e-04
4.070000000000000000e+02 9.237015999999999586e-04
4.080000000000000000e+02 9.208461000000000467e-04
4.090000000000000000e+02 9.180447000000000433e-04
4.100000000000000000e+02 9.153021999999999591e-04
4.110000000000000000e+02 9.126031999999999634e-04
4.120000000000000000e+02 9.099518999999999707e-04
4.130000000000000000e+02 9.073326999999999738e-04
4.140000000000000000e+02 9.047496000000000357e-04
4.150000000000000000e+02 9.021873000000000349e-04
4.160000000000000000e+02 8.996492999999999721e-04
4.170000000000000000e+02 8.971206000000000449e-04
4.180000000000000000e+02 8.946047999999999631e-04
4.190000000000000000e+02 8.920869000000000324e-04
4.200000000000000000e+02 8.895710000000000249e-04
4.210000000000000000e+02 8.870424000000000234e-04
4.220000000000000000e+02 8.845052000000000166e-04
4.230000000000000000e+02 8.819455000000000350e-04
4.240000000000000000e+02 8.793676999999999527e-04
4.250000000000000000e+02 8.767586999999999646e-04
4.260000000000000000e+02 8.741232000000000472e-04
4.270000000000000000e+02 8.714486000000000237e-04
4.280000000000000000e+02 8.687405999999999948e-04
4.290000000000000000e+02 8.659873000000000223e-04
4.300000000000000000e+02 8.631948000000000181e-04
4.310000000000000000e+02 8.603521000000000259e-04
4.320000000000000000e+02 8.574661000000000132e-04
4.330000000000000000e+02 8.545267000000000054e-04
4.340000000000000000e+02 8.515414999999999920e-04
4.350000000000000000e+02 8.485009999999999861e-04
4.360000000000000000e+02 8.454137999999999931e-04
4.370000000000000000e+02 8.422711000000000477e-04
4.380000000000000000e+02 8.390821999999999604e-04
4.390000000000000000e+02 8.358391999999999645e-04
4.400000000000000000e+02 8.325519999999999666e-04
4.410000000000000000e+02 8.292132999999999709e-04
4.420000000000000000e+02 8.258338000000000484e-04
4.430000000000000000e+02 8.224067000000000486e-04
4.440000000000000000e+02 8.189430999999999621e-04
4.450000000000000000e+02 8.154370000000000195e-04
4.460000000000000000e+02 8.118999000000000224e-04
4.470000000000000000e+02 8.083259000000000190e-04
4.480000000000000000e+02 8.047272000000000496e-04
4.490000000000000000e+02 8.010979999999999794e-04
4.500000000000000000e+02 7.974507000000000253e-04
4.510000000000000000e+02 7.937798000000000466e-04
4.520000000000000000e+02 7.900977999999999691e-04
4.530000000000000000e+02 7.863991000000000514e-04
4.540000000000000000e+02 7.826963999999999623e-04
4.550000000000000000e+02 7.789840000000000349e-04
4.560000000000000000e+02 7.752743999999999781e-04
4.570000000000000000e+02 7.715619000000000166e-04
4.580000000000000000e+02 7.678588000000000080e-04
4.590000000000000000e+02 7.641593000000000344e-04
4.600000000000000000e+02 7.604753000000000337e-04
4.610000000000000000e+02 7.568006999999999859e-04
4.620000000000000000e+02 7.531473000000000117e-04
4.630000000000000000e+02 7.495085999999999546e-04
4.640000000000000000e+02 7.458961999999999754e-04
4.650000000000000000e+02 7.423030999999999640e-04
4.660000000000000000e+02 7.387405000000000534e-04
4.670000000000000000e+02 7.352012999999999908e-04
4.680000000000000000e+02 7.316962999999999896e-04
4.690000000000000000e+02 7.282181000000000201e-04
4.700000000000000000e+02 7.247770000000000167e-04
4.710000000000000000e+02 7.213655000000000241e-04
4.720000000000000000e+02 7.179934999999999486e-04
4.730000000000000000e+02 7.146532999999999835e-04
4.740000000000000000e+02 7.113545000000000415e-04
4.750000000000000000e+02 7.080890999999999965e-04
4.760000000000000000e+02 7.048666000000000523e-04
4.770000000000000000e+02 7.016788000000000148e-04
4.780000000000000000e+02 6.985347000000000257e-04
4.790000000000000000e+02 6.954262999999999591e-04
4.800000000000000000e+02 6.923623999999999968e-04
4.810000000000000000e+02 6.893348000000000531e-04
4.820000000000000000e+02 6.863521000000000248e-04
4.830000000000000000e+02 6.834061999999999689e-04
4.840000000000000000e+02 6.805052999999999710e-04
4.850000000000000000e+02 6.776415000000000476e-04
4.860000000000000000e+02 6.748229000000000337e-04
4.870000000000000000e+02 6.720415000000000199e-04
4.880000000000000000e+02 6.693053000000000240e-04
4.890000000000000000e+02 6.666063999999999540e-04
4.900000000000000000e+02 6.639525000000000505e-04
4.910000000000000000e+02 6.613361000000000326e-04
4.920000000000000000e+02 6.587645000000000046e-04
4.930000000000000000e+02 6.562303000000000450e-04
4.940000000000000000e+02 6.537405999999999729e-04
4.950000000000000000e+02 6.512884000000000034e-04
4.960000000000000000e+02 6.488803000000000019e-04
4.970000000000000000e+02 6.465095000000000347e-04
4.980000000000000000e+02 6.441825999999999672e-04
4.990000000000000000e+02 6.418927000000000486e-04
5.000000000000000000e+02 6.396461000000000421e-04
5.010000000000000000e+02 6.374363000000000078e-04
5.020000000000000000e+02 6.352693000000000402e-04
5.030000000000000000e+02 6.331384999999999487e-04
5.040000000000000000e+02 6.310498000000000106e-04
5.050000000000000000e+02 6.289967999999999948e-04
5.060000000000000000e+02 6.269850000000000423e-04
5.070000000000000000e+02 6.250081999999999903e-04
5.080000000000000000e+02 6.230714999999999518e-04
5.090000000000000000e+02 6.211689000000000490e-04
5.100000000000000000e+02 6.193051999999999672e-04
5.110000000000000000e+02 6.174744000000000456e-04
5.120000000000000000e+02 6.156812000000000439e-04
5.130000000000000000e+02 6.139195999999999759e-04
5.140000000000000000e+02 6.121939000000000070e-04
5.150000000000000000e+02 6.104984000000000365e-04
5.160000000000000000e+02 6.088369999999999850e-04
5.170000000000000000e+02 6.072039000000000429e-04
5.180000000000000000e+02 6.056030000000000224e-04
5.190000000000000000e+02 6.040285000000000055e-04
5.200000000000000000e+02 6.024837999999999591e-04
5.210000000000000000e+02 6.009634999999999934e-04
5.220000000000000000e+02 5.994706000000000470e-04
5.230000000000000000e+02 5.979997000000000134e-04
5.240000000000000000e+02 5.965537000000000140e-04
5.250000000000000000e+02 5.951271000000000165e-04
5.260000000000000000e+02 5.937225000000000402e-04
5.270000000000000000e+02 5.923347999999999721e-04
5.280000000000000000e+02 5.909662000000000205e-04
5.290000000000000000e+02 5.896114000000000042e-04
5.300000000000000000e+02 5.882729000000000170e-04
5.310000000000000000e+02 5.869452000000000263e-04
5.320000000000000000e+02 5.856305000000000234e-04
5.330000000000000000e+02 5.843235000000000443e-04
5.340000000000000000e+02 5.830263000000000459e-04
5.350000000000000000e+02 5.817335999999999558e-04
5.360000000000000000e+02 5.804472999999999881e-04
5.370000000000000000e+02 5.791623999999999557e-04
5.380000000000000000e+02 5.778804000000000449e-04
5.390000000000000000e+02 5.765965000000000283e-04
5.400000000000000000e+02 5.753120999999999496e-04
5.410000000000000000e+02 5.740224000000000151e-04
5.420000000000000000e+02 5.727288999999999774e-04
5.430000000000000000e+02 5.714267000000000088e-04
5.440000000000000000e+02 5.701174000000000042e-04
5.450000000000000000e+02 5.687961000000000275e-04
5.460000000000000000e+02 5.674643000000000482e-04
5.470000000000000000e+02 5.661171999999999472e-04
5.480000000000000000e+02 5.647564000000000533e-04
5.490000000000000000e+02 5.633772999999999906e-04
5.500000000000000000e+02 5.619811999999999854e-04
5.510000000000000000e+02 5.605636999999999469e-04
5.520000000000000000e+02 5.591262999999999529e-04
5.530000000000000000e+02 5.576644999999999866e-04
5.540000000000000000e+02 5.561798000000000176e-04
5.550000000000000000e+02 5.546680999999999487e-04
5.560000000000000000e+02 5.531307000000000064e-04
5.570000000000000000e+02 5.515637999999999791e-04
5.580000000000000000e+02 5.499685999999999507e-04
5.590000000000000000e+02 5.483413999999999606e-04
5.600000000000000000e+02 5.466838000000000123e-04
5.610000000000000000e+02 5.449920000000000025e-04
5.620000000000000000e+02 5.432676000000000432e-04
5.630000000000000000e+02 5.415071000000000251e-04
5.640000000000000000e+02 5.397121999999999857e-04
5.650000000000000000e+02 5.378795999999999924e-04
5.660000000000000000e+02 5.360111000000000086e-04
5.670000000000000000e+02 5.341033999999999929e-04
5.680000000000000000e+02 5.321584999999999770e-04
5.690000000000000000e+02 5.301734000000000221e-04
5.700000000000000000e+02 5.281501999999999768e-04
5.710000000000000000e+02 5.260860000000000449e-04
5.720000000000000000e+02 5.239830000000000008e-04
5.730000000000000000e+02 5.218386999999999679e-04
5.740000000000000000e+02 5.196553000000000457e-04
5.750000000000000000e+02 5.174303999999999579e-04
5.760000000000000000e+02 5.151665000000000150e-04
5.770000000000000000e+02 5.128615000000000430e-04
5.780000000000000000e+02 5.105177999999999930e-04
5.790000000000000000e+02 5.081337000000000440e-04
5.800000000000000000e+02 5.057116999999999645e-04
5.810000000000000000e+02 5.032501999999999679e-04
5.820000000000000000e+02 5.007520999999999587e-04
5.830000000000000000e+02 4.982158999999999676e-04
5.840000000000000000e+02 4.956446000000000419e-04
5.850000000000000000e+02 4.930369999999999892e-04
5.860000000000000000e+02 4.903963000000000332e-04
5.870000000000000000e+02 4.877214999999999957e-04
5.880000000000000000e+02 4.850159000000000263e-04
5.890000000000000000e+02 4.822788999999999744e-04
5.900000000000000000e+02 4.795137000000000097e-04
5.910000000000000000e+02 4.767201000000000099e-04
5.920000000000000000e+02 4.739014999999999959e-04
5.930000000000000000e+02 4.710579000000000220e-04
5.940000000000000000e+02 4.681929000000000147e-04
5.950000000000000000e+02 4.653064999999999740e-04
5.960000000000000000e+02 4.624027000000000172e-04
5.970000000000000000e+02 4.594817999999999754e-04
5.980000000000000000e+02 4.565476999999999860e-04
5.990000000000000000e+02 4.536009999999999825e-04
6.000000000000000000e+02 4.506458999999999877e-04
6.010000000000000000e+02 4.476832000000000034e-04
6.020000000000000000e+02 4.447170000000000181e-04
6.030000000000000000e+02 4.417485000000000075e-04
6.040000000000000000e+02 4.387819999999999741e-04
6.050000000000000000e+02 4.358187999999999819e-04
6.060000000000000000e+02 4.328633000000000133e-04
6.070000000000000000e+02 4.299171000000000177e-04
6.080000000000000000e+02 4.269847000000000117e-04
6.090000000000000000e+02 4.240677999999999787e-04
6.100000000000000000e+02 4.211711000000000035e-04
6.110000000000000000e+02 4.182963000000000154e-04
6.120000000000000000e+02 4.154483999999999846e-04
6.130000000000000000e+02 4.126291999999999829e-04
6.140000000000000000e+02 4.098436000000000006e-04
6.150000000000000000e+02 4.070937999999999749e-04
6.160000000000000000e+02 4.043844999999999905e-04
6.170000000000000000e+02 4.017180999999999985e-04
6.180000000000000000e+02 3.990992999999999754e-04
6.190000000000000000e+02 3.965306000000000147e-04
6.200000000000000000e+02 3.940166999999999845e-04
6.210000000000000000e+02 3.915600999999999782e-04
6.220000000000000000e+02 3.891655000000000266e-04
6.230000000000000000e+02 3.868353000000000264e-04
6.240000000000000000e+02 3.845742000000000084e-04
6.250000000000000000e+02 3.823845999999999777e-04
6.260000000000000000e+02 3.802710999999999852e-04
6.270000000000000000e+02 3.782359000000000220e-04
6.280000000000000000e+02 3.762834999999999964e-04
6.290000000000000000e+02 3.744159999999999741e-04
6.300000000000000000e+02 3.726374999999999978e-04
6.310000000000000000e+02 3.709502999999999846e-04
6.320000000000000000e+02 3.693580000000000235e-04
6.330000000000000000e+02 3.678625999999999836e-04
6.340000000000000000e+02 3.664674999999999942e-04
6.350000000000000000e+02 3.651745999999999985e-04
6.360000000000000000e+02 3.639866999999999755e-04
6.370000000000000000e+02 3.629055000000000171e-04
6.380000000000000000e+02 3.619335000000000000e-04
6.390000000000000000e+02 3.610719000000000081e-04
6.400000000000000000e+02 3.603227999999999986e-04
6.410000000000000000e+02 3.596871000000000074e-04
6.420000000000000000e+02 3.591663999999999838e-04
6.430000000000000000e+02 3.587611999999999897e-04
6.440000000000000000e+02 3.584727000000000009e-04
6.450000000000000000e+02 3.583009000000000172e-04
6.460000000000000000e+02 3.582465000000000063e-04
6.470000000000000000e+02 3.583090999999999945e-04
6.480000000000000000e+02 3.584889999999999756e-04
6.490000000000000000e+02 3.587853000000000223e-04
6.500000000000000000e+02 3.591978000000000120e-04
6.510000000000000000e+02 3.597253000000000234e-04
6.520000000000000000e+02 3.603669000000000208e-04
6.530000000000000000e+02 3.611212000000000146e-04
6.540000000000000000e+02 3.619869999999999750e-04
6.550000000000000000e+02 3.629624000000000131e-04
6.560000000000000000e+02 3.640456999999999829e-04
6.570000000000000000e+02 3.652347000000000015e-04
6.580000000000000000e+02 3.665275000000000174e-04
6.590000000000000000e+02 3.679215999999999910e-04
6.600000000000000000e+02 3.694147000000000056e-04
6.610000000000000000e+02 3.710039999999999736e-04
6.620000000000000000e+02 3.726870000000000183e-04
6.630000000000000000e+02 3.744608999999999980e-04
6.640000000000000000e+02 3.763226999999999740e-04
6.650000000000000000e+02 3.782694999999999873e-04
6.660000000000000000e+02 3.802984000000000247e-04
6.670000000000000000e+02 3.824060000000000111e-04
6.680000000000000000e+02 3.845893999999999875e-04
6.690000000000000000e+02 3.868454000000000012e-04
6.700000000000000000e+02 3.891707000000000109e-04
6.710000000000000000e+02 3.915619999999999756e-04
6.720000000000000000e+02 3.940163000000000107e-04
6.730000000000000000e+02 3.965301000000000069e-04
6.740000000000000000e+02 3.991002000000000113e-04
6.750000000000000000e+02 4.017234999999999968e-04
6.760000000000000000e+02 4.043965999999999967e-04
6.770000000000000000e+02 4.071163999999999838e-04
6.780000000000000000e+02 4.098797000000000052e-04
6.790000000000000000e+02 4.126832999999999999e-04
6.800000000000000000e+02 4.155240999999999948e-04
6.810000000000000000e+02 4.183990000000000170e-04
6.820000000000000000e+02 4.213050000000000193e-04
6.830000000000000000e+02 4.242391999999999886e-04
6.840000000000000000e+02 4.271984000000000263e-04
6.850000000000000000e+02 4.301799000000000248e-04
6.860000000000000000e+02 4.331806999999999910e-04
6.870000000000000000e+02 4.361982000000000142e-04
6.880000000000000000e+02 4.392295000000000270e-04
6.890000000000000000e+02 4.422718999999999761e-04
6.900000000000000000e+02 4.453228000000000047e-04
6.910000000000000000e+02 4.483797999999999994e-04
6.920000000000000000e+02 4.514399000000000211e-04
6.930000000000000000e+02 4.545012000000000184e-04
6.940000000000000000e+02 4.575607999999999780e-04
6.950000000000000000e+02 4.606166999999999770e-04
6.960000000000000000e+02 4.636663999999999760e-04
6.970000000000000000e+02 4.667078000000000177e-04
6.980000000000000000e+02 4.697384999999999885e-04
6.990000000000000000e+02 4.727565999999999995e-04
7.000000000000000000e+02 4.757596999999999911e-04
7.010000000000000000e+02 4.787462999999999940e-04
7.020000000000000000e+02 4.817139000000000230e-04
7.030000000000000000e+02 4.846610000000000002e-04
7.040000000000000000e+02 4.875853999999999887e-04
7.050000000000000000e+02 4.904856000000000190e-04
7.060000000000000000e+02 4.933595999999999511e-04
7.070000000000000000e+02 4.962060000000000125e-04
7.080000000000000000e+02 4.990228999999999889e-04
7.090000000000000000e+02 5.018089000000000533e-04
7.100000000000000000e+02 5.045622000000000258e-04
7.110000000000000000e+02 5.072816999999999648e-04
7.120000000000000000e+02 5.099656000000000154e-04
7.130000000000000000e+02 5.126128000000000195e-04
7.140000000000000000e+02 5.152216999999999734e-04
7.150000000000000000e+02 5.177912999999999700e-04
7.160000000000000000e+02 5.203201999999999654e-04
7.170000000000000000e+02 5.228073000000000182e-04
7.180000000000000000e+02 5.252514000000000445e-04
7.190000000000000000e+02 5.276515000000000285e-04
7.200000000000000000e+02 5.300063999999999947e-04
7.210000000000000000e+02 5.323154000000000297e-04
7.220000000000000000e+02 5.345772000000000154e-04
7.230000000000000000e+02 5.367912999999999981e-04
7.240000000000000000e+02 5.389565000000000024e-04
7.250000000000000000e+02 5.410722999999999661e-04
7.260000000000000000e+02 5.431375000000000222e-04
7.270000000000000000e+02 5.451518999999999939e-04
7.280000000000000000e+02 5.471144999999999741e-04
7.290000000000000000e+02 5.490248000000000090e-04
7.300000000000000000e+02 5.508820999999999683e-04
7.310000000000000000e+02 5.526860000000000410e-04
7.320000000000000000e+02 5.544357999999999882e-04
7.330000000000000000e+02 5.561312999999999587e-04
7.340000000000000000e+02 5.577717000000000048e-04
7.350000000000000000e+02 5.593570000000000183e-04
7.360000000000000000e+02 5.608864999999999771e-04
7.370000000000000000e+02 5.623601999999999898e-04
7.380000000000000000e+02 5.637774000000000344e-04
7.390000000000000000e+02 5.651382999999999624e-04
7.400000000000000000e+02 5.664421999999999686e-04
7.410000000000000000e+02 5.676894000000000471e-04
7.420000000000000000e+02 5.688792999999999931e-04
7.430000000000000000e+02 5.700122000000000175e-04
7.440000000000000000e+02 5.710875999999999496e-04
7.450000000000000000e+02 5.721058000000000003e-04
7.460000000000000000e+02 5.730662999999999990e-04
7.470000000000000000e+02 5.739696000000000077e-04
7.480000000000000000e+02 5.748151999999999645e-04
7.490000000000000000e+02 5.756036000000000399e-04
7.500000000000000000e+02 5.763343999999999889e-04
7.510000000000000000e+02 5.770080999999999821e-04
7.520000000000000000e+02 5.776244999999999514e-04
7.530000000000000000e+02 5.781838999999999989e-04
7.540000000000000000e+02 5.786863000000000163e-04
7.550000000000000000e+02 5.791321000000000316e-04
7.560000000000000000e+02 5.795210000000000508e-04
7.570000000000000000e+02 5.798538000000000216e-04
7.580000000000000000e+02 5.801302999999999842e-04
7.590000000000000000e+02 5.803508999999999664e-04
7.600000000000000000e+02 5.805157000000000025e-04
7.610000000000000000e+02 5.806252999999999718e-04
7.620000000000000000e+02 5.806795000000000229e-04
7.630000000000000000e+02 5.806789999999999608e-04
7.640000000000000000e+02 5.806238000000000024e-04
7.650000000000000000e+02 5.805145999999999527e-04
7.660000000000000000e+02 5.803511999999999603e-04
7.670000000000000000e+02 5.801345000000000069e-04
7.680000000000000000e+02 5.798644999999999841e-04
7.690000000000000000e+02 5.795416999999999539e-04
7.700000000000000000e+02 5.791664000000000187e-04
7.710000000000000000e+02 5.787391000000000237e-04
7.720000000000000000e+02 5.782600000000000370e-04
7.730000000000000000e+02 5.777299000000000063e-04
7.740000000000000000e+02 5.771487000000000058e-04
7.750000000000000000e+02 5.765173000000000172e-04
7.760000000000000000e+02 5.758357999999999663e-04
7.770000000000000000e+02 5.751048999999999831e-04
7.780000000000000000e+02 5.743246999999999935e-04
7.790000000000000000e+02 5.734960999999999792e-04
7.800000000000000000e+02 5.726191999999999740e-04
7.810000000000000000e+02 5.716948000000000342e-04
7.820000000000000000e+02 5.707229999999999769e-04
7.830000000000000000e+02 5.697048000000000346e-04
7.840000000000000000e+02 5.686400999999999565e-04
7.850000000000000000e+02 5.675298999999999752e-04
7.860000000000000000e+02 5.663744000000000504e-04
7.870000000000000000e+02 5.651744000000000212e-04
7.880000000000000000e+02 5.639300000000000302e-04
7.890000000000000000e+02 5.626421999999999847e-04
7.900000000000000000e+02 5.613111000000000272e-04
7.910000000000000000e+02 5.599376999999999566e-04
7.920000000000000000e+02 5.585219999999999898e-04
7.930000000000000000e+02 5.570650999999999598e-04
7.940000000000000000e+02 5.555669999999999749e-04
7.950000000000000000e+02 5.540287999999999767e-04
7.960000000000000000e+02 5.524505999999999991e-04
7.970000000000000000e+02 5.508333999999999496e-04
7.980000000000000000e+02 5.491772999999999707e-04
7.990000000000000000e+02 5.474832999999999696e-04
8.000000000000000000e+02 5.457516000000000147e-04
8.010000000000000000e+02 5.439830999999999790e-04
8.020000000000000000e+02 5.421780999999999649e-04
8.030000000000000000e+02 5.403375999999999882e-04
8.040000000000000000e+02 5.384616000000000489e-04
8.050000000000000000e+02 5.365513000000000140e-04
8.060000000000000000e+02 5.346068000000000261e-04
8.070000000000000000e+02 5.326289999999999584e-04
8.080000000000000000e+02 5.306182999999999473e-04
8.090000000000000000e+02 5.285755999999999745e-04
8.100000000000000000e+02 5.265010999999999997e-04
8.110000000000000000e+02 5.243958000000000386e-04
8.120000000000000000e+02 5.222599999999999769e-04
8.130000000000000000e+02 5.200946000000000128e-04
8.140000000000000000e+02 5.178999000000000319e-04
8.150000000000000000e+02 5.156766999999999818e-04
8.160000000000000000e+02 5.134255999999999586e-04
8.170000000000000000e+02 5.111471999999999500e-04
8.180000000000000000e+02 5.088421000000000523e-04
8.190000000000000000e+02 5.065109999999999621e-04
8.200000000000000000e+02 5.041543000000000326e-04
8.210000000000000000e+02 5.017729000000000286e-04
8.220000000000000000e+02 4.993671999999999781e-04
8.230000000000000000e+02 4.969380999999999712e-04
8.240000000000000000e+02 4.944859000000000017e-04
8.250000000000000000e+02 4.920114000000000171e-04
8.260000000000000000e+02 4.895150999999999713e-04
8.270000000000000000e+02 4.869979000000000083e-04
8.280000000000000000e+02 4.844599999999999796e-04
8.290000000000000000e+02 4.819024000000000094e-04
8.300000000000000000e+02 4.793255000000000172e-04
8.310000000000000000e+02 4.767301000000000047e-04
8.320000000000000000e+02 4.741166000000000000e-04
8.330000000000000000e+02 4.714858999999999847e-04
8.340000000000000000e+02 4.688383000000000069e-04
8.350000000000000000e+02 4.661746999999999939e-04
8.360000000000000000e+02 4.634954999999999739e-04
8.370000000000000000e+02 4.608015000000000028e-04
8.380000000000000000e+02 4.580931000000000000e-04
8.390000000000000000e+02 4.553712000000000016e-04
8.400000000000000000e+02 4.526361999999999812e-04
8.410000000000000000e+02 4.498888000000000149e-04
8.420000000000000000e+02 4.471294000000000223e-04
8.430000000000000000e+02 4.443590000000000192e-04
8.440000000000000000e+02 4.415778000000000194e-04
8.450000000000000000e+02 4.387867999999999847e-04
8.460000000000000000e+02 4.359861999999999830e-04
8.470000000000000000e+02 4.331768999999999962e-04
8.480000000000000000e+02 4.303592000000000181e-04
8.490000000000000000e+02 4.275341000000000102e-04
8.500000000000000000e+02 4.247017999999999865e-04
8.510000000000000000e+02 4.218631000000000030e-04
8.520000000000000000e+02 4.190183999999999792e-04
8.530000000000000000e+02 4.161686000000000053e-04
8.540000000000000000e+02 4.133138999999999867e-04
8.550000000000000000e+02 4.104552000000000135e-04
8.560000000000000000e+02 4.075926999999999914e-04
8.570000000000000000e+02 4.047273999999999902e-04
8.580000000000000000e+02 4.018595000000000240e-04
8.590000000000000000e+02 3.989897000000000062e-04
8.600000000000000000e+02 3.961184999999999988e-04
8.610000000000000000e+02 3.932464999999999897e-04
8.620000000000000000e+02 3.903741999999999867e-04
8.630000000000000000e+02 3.875021999999999777e-04
8.640000000000000000e+02 3.846308000000000105e-04
8.650000000000000000e+02 3.817609000000000128e-04
8.660000000000000000e+02 3.788926000000000186e-04
8.670000000000000000e+02 3.760268000000000096e-04
8.680000000000000000e+02 3.731636999999999997e-04
8.690000000000000000e+02 3.703040000000000108e-04
8.700000000000000000e+02 3.674481000000000166e-04
8.710000000000000000e+02 3.645965000000000252e-04
8.720000000000000000e+02 3.617496000000000101e-04
8.730000000000000000e+02 3.589080000000000135e-04
8.740000000000000000e+02 3.560721000000000090e-04
8.750000000000000000e+02 3.532424000000000046e-04
8.760000000000000000e+02 3.504192999999999739e-04
8.770000000000000000e+02 3.476032999999999792e-04
8.780000000000000000e+02 3.447947999999999942e-04
8.790000000000000000e+02 3.419943000000000267e-04
8.800000000000000000e+02 3.392019999999999823e-04
8.810000000000000000e+02 3.364185999999999913e-04
8.820000000000000000e+02 3.336443000000000134e-04
8.830000000000000000e+02 3.308796999999999823e-04
8.840000000000000000e+02 3.281248999999999863e-04
8.850000000000000000e+02 3.253805999999999929e-04
8.860000000000000000e+02 3.226468999999999821e-04
8.870000000000000000e+02 3.199243999999999959e-04
8.880000000000000000e+02 3.172132000000000142e-04
8.890000000000000000e+02 3.145140000000000045e-04
8.900000000000000000e+02 3.118268000000000211e-04
8.910000000000000000e+02 3.091521000000000178e-04
8.920000000000000000e+02 3.064901000000000084e-04
8.930000000000000000e+02 3.038413000000000008e-04
8.940000000000000000e+02 3.012059000000000090e-04
8.950000000000000000e+02 2.985843000000000069e-04
8.960000000000000000e+02 2.959765999999999743e-04
8.970000000000000000e+02 2.933831999999999933e-04
8.980000000000000000e+02 2.908043000000000238e-04
8.990000000000000000e+02 2.882402999999999853e-04
9.000000000000000000e+02 2.856913000000000204e-04
9.010000000000000000e+02 2.831576000000000145e-04
9.020000000000000000e+02 2.806395000000000157e-04
9.030000000000000000e+02 2.781371000000000039e-04
9.040000000000000000e+02 2.756506999999999729e-04
9.050000000000000000e+02 2.731806000000000251e-04
9.060000000000000000e+02 2.707267999999999979e-04
9.070000000000000000e+02 2.682895999999999935e-04
9.080000000000000000e+02 2.658692000000000260e-04
9.090000000000000000e+02 2.634658000000000009e-04
9.100000000000000000e+02 2.610794000000000266e-04
9.110000000000000000e+02 2.587104000000000226e-04
9.120000000000000000e+02 2.563587000000000092e-04
9.130000000000000000e+02 2.540245999999999802e-04
9.140000000000000000e+02 2.517082000000000238e-04
9.150000000000000000e+02 2.494096000000000117e-04
9.160000000000000000e+02 2.471288999999999778e-04
9.170000000000000000e+02 2.448662000000000104e-04
9.180000000000000000e+02 2.426216999999999881e-04
9.190000000000000000e+02 2.403953999999999922e-04
9.200000000000000000e+02 2.381874000000000025e-04
9.210000000000000000e+02 2.359976999999999919e-04
9.220000000000000000e+02 2.338265000000000016e-04
9.230000000000000000e+02 2.316738000000000044e-04
9.240000000000000000e+02 2.295397000000000073e-04
9.250000000000000000e+02 2.274241000000000034e-04
9.260000000000000000e+02 2.253272000000000066e-04
9.270000000000000000e+02 2.232489000000000099e-04
9.280000000000000000e+02 2.211892999999999932e-04
9.290000000000000000e+02 2.191484000000000108e-04
9.300000000000000000e+02 2.171262000000000083e-04
9.310000000000000000e+02 2.151227000000000130e-04
9.320000000000000000e+02 2.131377999999999908e-04
9.330000000000000000e+02 2.111717000000000097e-04
9.340000000000000000e+02 2.092242000000000017e-04
9.350000000000000000e+02 2.072954000000000008e-04
9.360000000000000000e+02 2.053850999999999930e-04
9.370000000000000000e+02 2.034934000000000124e-04
9.380000000000000000e+02 2.016201999999999979e-04
9.390000000000000000e+02 1.997655000000000036e-04
9.400000000000000000e+02 1.979291999999999955e-04
9.410000000000000000e+02 1.961113000000000006e-04
9.420000000000000000e+02 1.943116000000000049e-04
9.430000000000000000e+02 1.925301000000000085e-04
9.440000000000000000e+02 1.907668000000000113e-04
9.450000000000000000e+02 1.890214999999999994e-04
9.460000000000000000e+02 1.872941999999999999e-04
9.470000000000000000e+02 1.855848000000000057e-04
9.480000000000000000e+02 1.838932000000000099e-04
9.490000000000000000e+02 1.822191999999999985e-04
9.500000000000000000e+02 1.805627999999999986e-04
9.510000000000000000e+02 1.789239000000000031e-04
9.520000000000000000e+02 1.773022999999999982e-04
9.530000000000000000e+02 1.756979000000000039e-04
9.540000000000000000e+02 1.741106999999999930e-04
9.550000000000000000e+02 1.725405000000000059e-04
9.560000000000000000e+02 1.709871000000000015e-04
9.570000000000000000e+02 1.694505000000000067e-04
9.580000000000000000e+02 1.679305000000000077e-04
9.590000000000000000e+02 1.664268999999999905e-04
9.600000000000000000e+02 1.649397000000000092e-04
9.610000000000000000e+02 1.634686999999999956e-04
9.620000000000000000e+02 1.620136999999999901e-04
9.630000000000000000e+02 1.605746000000000126e-04
9.640000000000000000e+02 1.591513000000000021e-04
9.650000000000000000e+02 1.577435999999999986e-04
9.660000000000000000e+02 1.563512999999999882e-04
9.670000000000000000e+02 1.549743999999999981e-04
9.680000000000000000e+02 1.536125000000000001e-04
9.690000000000000000e+02 1.522657000000000014e-04
9.700000000000000000e+02 1.509337000000000081e-04
9.710000000000000000e+02 1.496163000000000061e-04
9.720000000000000000e+02 1.483134999999999955e-04
9.730000000000000000e+02 1.470250000000000094e-04
9.740000000000000000e+02 1.457506999999999867e-04
9.750000000000000000e+02 1.444903999999999948e-04
9.760000000000000000e+02 1.432439999999999994e-04
9.770000000000000000e+02 1.420112999999999866e-04
9.780000000000000000e+02 1.407920999999999966e-04
9.790000000000000000e+02 1.395861999999999884e-04
9.800000000000000000e+02 1.383935999999999890e-04
9.810000000000000000e+02 1.372140000000000046e-04
9.820000000000000000e+02 1.360473000000000010e-04
9.830000000000000000e+02 1.348932999999999914e-04
9.840000000000000000e+02 1.337517999999999888e-04
9.850000000000000000e+02 1.326227000000000135e-04
9.860000000000000000e+02 1.315057999999999971e-04
9.870000000000000000e+02 1.304009000000000071e-04
9.880000000000000000e+02 1.293079999999999891e-04
9.890000000000000000e+02 1.282268000000000036e-04
9.900000000000000000e+02 1.271571000000000094e-04
9.910000000000000000e+02 1.260987999999999996e-04
9.920000000000000000e+02 1.250517999999999942e-04
9.930000000000000000e+02 1.240159000000000064e-04
9.940000000000000000e+02 1.229908999999999950e-04
9.950000000000000000e+02 1.219766000000000003e-04
9.960000000000000000e+02 1.209729999999999952e-04
9.970000000000000000e+02 1.199797999999999994e-04
9.980000000000000000e+02 1.189969000000000058e-04
9.990000000000000000e+02 1.180241999999999939e-04
1.000000000000000000e+03 1.170615000000000040e-04
1.001000000000000000e+03 1.161085999999999949e-04
1.002000000000000000e+03 1.151654000000000002e-04
1.003000000000000000e+03 1.142317999999999996e-04
1.004000000000000000e+03 1.133076000000000059e-04
1.005000000000000000e+03 1.123926999999999988e-04
1.006000000000000000e+03 1.114869000000000049e-04
1.007000000000000000e+03 1.105901000000000036e-04
1.008000000000000000e+03 1.097020999999999945e-04
1.009000000000000000e+03 1.088227999999999976e-04
1.010000000000000000e+03 1.079521000000000061e-04
1.011000000000000000e+03 1.070898999999999994e-04
1.012000000000000000e+03 1.062358999999999970e-04
1.013000000000000000e+03 1.053902000000000061e-04
1.014000000000000000e+03 1.045525000000000057e-04
1.015000000000000000e+03 1.037227000000000022e-04
1.016000000000000000e+03 1.029007000000000023e-04
1.017000000000000000e+03 1.020863999999999989e-04
1.018000000000000000e+03 1.012796000000000052e-04
1.019000000000000000e+03 1.004802999999999941e-04
1.020000000000000000e+03 9.968832999999999427e-05
1.021000000000000000e+03 9.890351999999999390e-05
1.022000000000000000e+03 9.812582000000000303e-05
1.023000000000000000e+03 9.735507999999999760e-05
1.024000000000000000e+03 9.659122999999999982e-05
1.025000000000000000e+03 9.583410999999999850e-05
1.026000000000000000e+03 9.508367000000000370e-05
1.027000000000000000e+03 9.433976000000000492e-05
1.028000000000000000e+03 9.360230999999999727e-05
1.029000000000000000e+03 9.287117999999999806e-05
1.030000000000000000e+03 9.214632000000000378e-05
1.031000000000000000e+03 9.142759000000000465e-05
1.032000000000000000e+03 9.071491999999999577e-05
1.033000000000000000e+03 9.000819999999999654e-05
1.034000000000000000e+03 8.930736000000000208e-05
1.035000000000000000e+03 8.861228000000000399e-05
1.036000000000000000e+03 8.792290999999999876e-05
1.037000000000000000e+03 8.723912000000000441e-05
1.038000000000000000e+03 8.656086000000000390e-05
1.039000000000000000e+03 8.588802000000000307e-05
1.040000000000000000e+03 8.522053999999999773e-05
1.041000000000000000e+03 8.455831999999999444e-05
1.042000000000000000e+03 8.390131000000000325e-05
1.043000000000000000e+03 8.324940000000000291e-05
1.044000000000000000e+03 8.260255000000000418e-05
1.045000000000000000e+03 8.196064999999999937e-05
1.046000000000000000e+03 8.132365999999999922e-05
1.047000000000000000e+03 8.069147999999999675e-05
1.048000000000000000e+03 8.006407000000000270e-05
1.049000000000000000e+03 7.944132999999999653e-05
1.050000000000000000e+03 7.882324000000000394e-05
1.051000000000000000e+03 7.820969000000000369e-05
1.052000000000000000e+03 7.760065999999999438e-05
1.053000000000000000e+03 7.699603999999999541e-05
1.054000000000000000e+03 7.639582000000000610e-05
1.055000000000000000e+03 7.579989000000000518e-05
1.056000000000000000e+03 7.520825000000000622e-05
1.057000000000000000e+03 7.462079000000000151e-05
1.058000000000000000e+03 7.403750000000000392e-05
1.059000000000000000e+03 7.345828999999999358e-05
1.060000000000000000e+03 7.288314999999999692e-05
1.061000000000000000e+03 7.231197000000000622e-05
1.062000000000000000e+03 7.174476999999999580e-05
1.063000000000000000e+03 7.118143999999999860e-05
1.064000000000000000e+03 7.062198000000000108e-05
1.065000000000000000e+03 7.006630999999999764e-05
1.066000000000000000e+03 6.951442000000000114e-05
1.067000000000000000e+03 6.896622000000000527e-05
1.068000000000000000e+03 6.842171999999999718e-05
1.069000000000000000e+03 6.788082999999999769e-05
1.070000000000000000e+03 6.734355999999999394e-05
1.071000000000000000e+03 6.680982000000000674e-05
1.072000000000000000e+03 6.627960999999999543e-05
1.073000000000000000e+03 6.575286999999999647e-05
1.074000000000000000e+03 6.522957999999999491e-05
1.075000000000000000e+03 6.470969000000000081e-05
1.076000000000000000e+03 6.419317999999999921e-05
1.077000000000000000e+03 6.368000000000000017e-05
1.078000000000000000e+03 6.317014000000000299e-05
1.079000000000000000e+03 6.266355000000000417e-05
1.080000000000000000e+03 6.216021000000000231e-05
1.081000000000000000e+03 6.166006999999999391e-05
1.082000000000000000e+03 6.116313999999999323e-05
1.083000000000000000e+03 6.066934000000000145e-05
1.084000000000000000e+03 6.017868999999999963e-05
1.085000000000000000e+03 5.969112999999999714e-05
1.086000000000000000e+03 5.920667000000000144e-05
1.087000000000000000e+03 5.872524000000000087e-05
1.088000000000000000e+03 5.824685000000000290e-05
1.089000000000000000e+03 5.777144999999999725e-05
1.090000000000000000e+03 5.729904999999999818e-05
1.091000000000000000e+03 5.682959000000000150e-05
1.092000000000000000e+03 5.636308000000000111e-05
1.093000000000000000e+03 5.589947000000000031e-05
1.094000000000000000e+03 5.543876999999999979e-05
1.095000000000000000e+03 5.498093000000000283e-05
1.096000000000000000e+03 5.452595000000000266e-05
1.097000000000000000e+03 5.407379999999999717e-05
1.098000000000000000e+03 5.362447999999999992e-05
1.099000000000000000e+03 5.317792999999999994e-05
1.100000000000000000e+03 5.273419000000000001e-05
1.101000000000000000e+03 5.229319000000000203e-05
1.102000000000000000e+03 5.185495000000000062e-05
1.103000000000000000e+03 5.141942999999999975e-05
1.104000000000000000e+03 5.098662999999999942e-05
1.105000000000000000e+03 5.055651999999999754e-05
1.106000000000000000e+03 5.012911000000000157e-05
1.107000000000000000e+03 4.970435000000000125e-05
1.108000000000000000e+03 4.928225999999999798e-05
1.109000000000000000e+03 4.886280000000000251e-05
1.110000000000000000e+03 4.844598000000000198e-05
1.111000000000000000e+03 4.803176000000000038e-05
1.112000000000000000e+03 4.762014999999999841e-05
1.113000000000000000e+03 4.721112000000000073e-05
1.114000000000000000e+03 4.680468000000000128e-05
1.115000000000000000e+03 4.640078999999999726e-05
1.116000000000000000e+03 4.599946999999999684e-05
1.117000000000000000e+03 4.560067000000000330e-05
1.118000000000000000e+03 4.520441999999999841e-05
1.119000000000000000e+03 4.481066999999999901e-05
1.120000000000000000e+03 4.441945000000000040e-05
1.121000000000000000e+03 4.403070999999999911e-05
1.122000000000000000e+03 4.364447000000000330e-05
1.123000000000000000e+03 4.326068999999999661e-05
1.124000000000000000e+03 4.287940000000000149e-05
1.125000000000000000e+03 4.250055000000000087e-05
1.126000000000000000e+03 4.212416000000000294e-05
1.127000000000000000e+03 4.175019999999999881e-05
1.128000000000000000e+03 4.137868000000000275e-05
1.129000000000000000e+03 4.100956999999999910e-05
1.130000000000000000e+03 4.064288000000000210e-05
1.131000000000000000e+03 4.027858999999999682e-05
1.132000000000000000e+03 3.991669999999999680e-05
1.133000000000000000e+03 3.955719000000000065e-05
1.134000000000000000e+03 3.920007000000000228e-05
1.135000000000000000e+03 3.884529999999999889e-05
1.136000000000000000e+03 3.849290999999999938e-05
1.137000000000000000e+03 3.814286000000000092e-05
1.138000000000000000e+03 3.779516999999999816e-05
1.139000000000000000e+03 3.744981000000000254e-05
1.140000000000000000e+03 3.710679000000000120e-05
1.141000000000000000e+03 3.676607999999999884e-05
1.142000000000000000e+03 3.642769999999999683e-05
1.143000000000000000e+03 3.609160999999999918e-05
1.144000000000000000e+03 3.575783000000000048e-05
1.145000000000000000e+03 3.542633999999999936e-05
1.146000000000000000e+03 3.509714000000000258e-05
1.147000000000000000e+03 3.477021000000000197e-05
1.148000000000000000e+03 3.444555999999999822e-05
1.149000000000000000e+03 3.412316999999999672e-05
1.150000000000000000e+03 3.380303999999999747e-05
1.151000000000000000e+03 3.348514999999999906e-05
1.152000000000000000e+03 3.316951000000000220e-05
1.153000000000000000e+03 3.285609999999999871e-05
1.154000000000000000e+03 3.254493000000000284e-05
1.155000000000000000e+03 3.223596999999999894e-05
1.156000000000000000e+03 3.192923000000000126e-05
1.157000000000000000e+03 3.162469000000000163e-05
1.158000000000000000e+03 3.132236000000000075e-05
1.159000000000000000e+03 3.102221000000000329e-05
1.160000000000000000e+03 3.072426999999999781e-05
1.161000000000000000e+03 3.042849000000000112e-05
1.162000000000000000e+03 3.013489000000000109e-05
1.163000000000000000e+03 2.984344999999999969e-05
1.164000000000000000e+03 2.955418000000000102e-05
1.165000000000000000e+03 2.926704999999999959e-05
1.166000000000000000e+03 2.898206999999999948e-05
1.167000000000000000e+03 2.869923000000000000e-05
1.168000000000000000e+03 2.841852000000000045e-05
1.169000000000000000e+03 2.813993000000000012e-05
1.170000000000000000e+03 2.786346999999999972e-05
1.171000000000000000e+03 2.758911000000000054e-05
1.172000000000000000e+03 2.731687000000000058e-05
1.173000000000000000e+03 2.704671000000000045e-05
1.174000000000000000e+03 2.677865000000000152e-05
1.175000000000000000e+03 2.651266999999999903e-05
1.176000000000000000e+03 2.624876999999999975e-05
1.177000000000000000e+03 2.598693999999999958e-05
1.178000000000000000e+03 2.572717999999999853e-05
1.179000000000000000e+03 2.546946000000000127e-05
1.180000000000000000e+03 2.521380999999999975e-05
1.181000000000000000e+03 2.496019000000000132e-05
1.182000000000000000e+03 2.470860999999999991e-05
1.183000000000000000e+03 2.445906000000000160e-05
1.184000000000000000e+03 2.421152999999999890e-05
1.185000000000000000e+03 2.396601999999999861e-05
1.186000000000000000e+03 2.372252000000000001e-05
1.187000000000000000e+03 2.348101999999999901e-05
1.188000000000000000e+03 2.324151999999999902e-05
1.189000000000000000e+03 2.300399999999999862e-05
1.190000000000000000e+03 2.276847999999999923e-05
1.191000000000000000e+03 2.253492000000000141e-05
1.192000000000000000e+03 2.230333999999999981e-05
1.193000000000000000e+03 2.207370999999999910e-05
1.194000000000000000e+03 2.184605000000000067e-05
1.195000000000000000e+03 2.162032999999999905e-05
1.196000000000000000e+03 2.139656999999999901e-05
1.197000000000000000e+03 2.117473000000000114e-05
1.198000000000000000e+03 2.095483000000000008e-05
1.199000000000000000e+03 2.073685000000000120e-05
1.200000000000000000e+03 2.052079000000000110e-05
1.201000000000000000e+03 2.030662999999999839e-05
1.202000000000000000e+03 2.009439000000000125e-05
1.203000000000000000e+03 1.988404000000000080e-05
1.204000000000000000e+03 1.967559000000000113e-05
1.205000000000000000e+03 1.946902000000000083e-05
1.206000000000000000e+03 1.926432999999999992e-05
1.207000000000000000e+03 1.906151000000000107e-05
1.208000000000000000e+03 1.886057000000000160e-05
1.209000000000000000e+03 1.866147999999999942e-05
1.210000000000000000e+03 1.846425999999999929e-05
1.211000000000000000e+03 1.826887999999999914e-05
1.212000000000000000e+03 1.807533999999999896e-05
1.213000000000000000e+03 1.788364999999999944e-05
1.214000000000000000e+03 1.769378999999999920e-05
1.215000000000000000e+03 1.750575000000000091e-05
1.216000000000000000e+03 1.731953000000000119e-05
1.217000000000000000e+03 1.713513000000000004e-05
1.218000000000000000e+03 1.695255000000000085e-05
1.219000000000000000e+03 1.677176000000000152e-05
1.220000000000000000e+03 1.659278000000000006e-05
1.221000000000000000e+03 1.641558999999999846e-05
1.222000000000000000e+03 1.624019000000000011e-05
1.223000000000000000e+03 1.606657000000000091e-05
1.224000000000000000e+03 1.589473000000000088e-05
1.225000000000000000e+03 1.572465999999999930e-05
1.226000000000000000e+03 1.555637000000000027e-05
1.227000000000000000e+03 1.538982999999999831e-05
1.228000000000000000e+03 1.522505999999999988e-05
1.229000000000000000e+03 1.506204000000000021e-05
1.230000000000000000e+03 1.490076999999999930e-05
1.231000000000000000e+03 1.474123999999999983e-05
1.232000000000000000e+03 1.458345000000000011e-05
1.233000000000000000e+03 1.442740000000000014e-05
1.234000000000000000e+03 1.427307999999999922e-05
1.235000000000000000e+03 1.412049000000000073e-05
1.236000000000000000e+03 1.396962000000000060e-05
1.237000000000000000e+03 1.382047000000000051e-05
1.238000000000000000e+03 1.367302999999999977e-05
1.239000000000000000e+03 1.352730000000000006e-05
1.240000000000000000e+03 1.338327999999999970e-05
1.241000000000000000e+03 1.324095999999999968e-05
1.242000000000000000e+03 1.310032999999999930e-05
1.243000000000000000e+03 1.296139999999999926e-05
1.244000000000000000e+03 1.282416999999999956e-05
1.245000000000000000e+03 1.268860999999999980e-05
1.246000000000000000e+03 1.255473999999999967e-05
1.247000000000000000e+03 1.242255000000000018e-05
1.248000000000000000e+03 1.229203000000000062e-05
1.249000000000000000e+03 1.216317999999999931e-05
1.250000000000000000e+03 1.203599999999999962e-05
1.251000000000000000e+03 1.191047999999999917e-05
1.252000000000000000e+03 1.178663000000000035e-05
1.253000000000000000e+03 1.166443000000000006e-05
1.254000000000000000e+03 1.154388000000000000e-05
1.255000000000000000e+03 1.142498000000000018e-05
1.256000000000000000e+03 1.130771999999999988e-05
1.257000000000000000e+03 1.119210999999999981e-05
1.258000000000000000e+03 1.107813000000000027e-05
1.259000000000000000e+03 1.096577999999999956e-05
1.260000000000000000e+03 1.085507000000000007e-05
1.261000000000000000e+03 1.074598000000000041e-05
1.262000000000000000e+03 1.063851000000000057e-05
1.263000000000000000e+03 1.053266000000000056e-05
1.264000000000000000e+03 1.042841999999999967e-05
1.265000000000000000e+03 1.032578999999999961e-05
1.266000000000000000e+03 1.022477000000000036e-05
1.267000000000000000e+03 1.012534000000000054e-05


==> images/cvGmgBeam/output_level2.txt <==
1.000000000000000000e+00 3.064178000000000179e-01
2.000000000000000000e+00 2.483729000000000076e-01
3.000000000000000000e+00 2.223336999999999952e-01
4.000000000000000000e+00 2.067632000000000081e-01
5.000000000000000000e+00 1.964295000000000069e-01
6.000000000000000000e+00 1.891914000000000096e-01
7.000000000000000000e+00 1.837377000000000038e-01
8.000000000000000000e+00 1.795115999999999934e-01
9.000000000000000000e+00 1.760703999999999880e-01
1.000000000000000000e+01 1.731420999999999932e-01
1.100000000000000000e+01 1.705525999999999986e-01
1.200000000000000000e+01 1.681911000000000100e-01
1.300000000000000000e+01 1.659870999999999985e-01
1.400000000000000000e+01 1.638961999999999919e-01
1.500000000000000000e+01 1.618906999999999985e-01
1.600000000000000000e+01 1.599533999999999956e-01
1.700000000000000000e+01 1.580736000000000085e-01
1.800000000000000000e+01 1.562447999999999892e-01
1.900000000000000000e+01 1.544630999999999921e-01
2.000000000000000000e+01 1.527257999999999949e-01
2.100000000000000000e+01 1.510313000000000072e-01
2.200000000000000000e+01 1.493781999999999888e-01
2.300000000000000000e+01 1.477653999999999912e-01
2.400000000000000000e+01 1.461919000000000135e-01
2.500000000000000000e+01 1.446568000000000020e-01
2.600000000000000000e+01 1.431589000000000056e-01
2.700000000000000000e+01 1.416971999999999954e-01
2.800000000000000000e+01 1.402705999999999953e-01
2.900000000000000000e+01 1.388780000000000014e-01
3.000000000000000000e+01 1.375183000000000100e-01
3.100000000000000000e+01 1.361902999999999864e-01
3.200000000000000000e+01 1.348929000000000100e-01
3.300000000000000000e+01 1.336250999999999967e-01
3.400000000000000000e+01 1.323856999999999950e-01
3.500000000000000000e+01 1.311737000000000042e-01
3.600000000000000000e+01 1.299879999999999924e-01
3.700000000000000000e+01 1.288277999999999923e-01
3.800000000000000000e+01 1.276921000000000028e-01
3.900000000000000000e+01 1.265799999999999981e-01
4.000000000000000000e+01 1.254906000000000077e-01
4.100000000000000000e+01 1.244230999999999948e-01
4.200000000000000000e+01 1.233767000000000058e-01
4.300000000000000000e+01 1.223507000000000067e-01
4.400000000000000000e+01 1.213444999999999940e-01
4.500000000000000000e+01 1.203571999999999975e-01
4.600000000000000000e+01 1.186153000000000068e-01
4.700000000000000000e+01 1.174594000000000055e-01
4.800000000000000000e+01 1.163883000000000001e-01
4.900000000000000000e+01 1.153576999999999936e-01
5.000000000000000000e+01 1.143576000000000037e-01
5.100000000000000000e+01 1.133838000000000068e-01
5.200000000000000000e+01 1.123857000000000050e-01
5.300000000000000000e+01 1.114566000000000029e-01
5.400000000000000000e+01 1.106255000000000016e-01
5.500000000000000000e+01 1.097507999999999956e-01
5.600000000000000000e+01 1.087819000000000008e-01
5.700000000000000000e+01 1.077361000000000013e-01
5.800000000000000000e+01 1.066585000000000033e-01
5.900000000000000000e+01 1.055581000000000019e-01
6.000000000000000000e+01 1.044169000000000069e-01
6.100000000000000000e+01 1.032151999999999931e-01
6.200000000000000000e+01 1.019397999999999971e-01
6.300000000000000000e+01 1.005752000000000035e-01
6.400000000000000000e+01 9.908203000000000149e-02
6.500000000000000000e+01 9.740680000000000172e-02
6.600000000000000000e+01 9.554630000000000067e-02
6.700000000000000000e+01 9.354278000000000592e-02
6.800000000000000000e+01 9.141947000000000267e-02
6.900000000000000000e+01 8.916820999999999775e-02
7.000000000000000000e+01 8.677078000000000568e-02
7.100000000000000000e+01 8.421202999999999328e-02
7.200000000000000000e+01 8.148139999999999550e-02
7.300000000000000000e+01 7.857055000000000289e-02
7.400000000000000000e+01 7.547112999999999738e-02
7.500000000000000000e+01 7.217361999999999389e-02
7.600000000000000000e+01 6.866655000000000675e-02
7.700000000000000000e+01 6.493546999999999514e-02
7.800000000000000000e+01 6.096135999999999916e-02
7.900000000000000000e+01 5.671795999999999782e-02
8.000000000000000000e+01 5.216623000000000093e-02
8.100000000000000000e+01 4.722918000000000255e-02
8.200000000000000000e+01 4.190027000000000335e-02
8.300000000000000000e+01 3.679330000000000100e-02
8.400000000000000000e+01 3.260617999999999850e-02
8.500000000000000000e+01 2.937292999999999848e-02
8.600000000000000000e+01 2.678182999999999953e-02
8.700000000000000000e+01 2.455370000000000122e-02
8.800000000000000000e+01 2.254006000000000065e-02
8.900000000000000000e+01 2.069829000000000113e-02
9.000000000000000000e+01 1.904029999999999959e-02
9.100000000000000000e+01 1.757310000000000122e-02
9.200000000000000000e+01 1.625087999999999880e-02
9.300000000000000000e+01 1.497426999999999959e-02
9.400000000000000000e+01 1.364314999999999972e-02
9.500000000000000000e+01 1.221892999999999938e-02
9.600000000000000000e+01 1.074677999999999918e-02
9.700000000000000000e+01 9.327208000000000027e-03
9.800000000000000000e+01 8.060072999999999196e-03
9.900000000000000000e+01 6.995865000000000417e-03
1.000000000000000000e+02 6.125170999999999567e-03
1.010000000000000000e+02 5.408773000000000400e-03
1.020000000000000000e+02 4.812682000000000418e-03
1.030000000000000000e+02 4.316528000000000032e-03
1.040000000000000000e+02 3.904594999999999854e-03
1.050000000000000000e+02 3.560462999999999822e-03
1.060000000000000000e+02 3.268160999999999896e-03
1.070000000000000000e+02 3.014226999999999965e-03
1.080000000000000000e+02 2.788328999999999981e-03
1.090000000000000000e+02 2.583100999999999973e-03
1.100000000000000000e+02 2.393899000000000114e-03
1.110000000000000000e+02 2.218590999999999792e-03
1.120000000000000000e+02 2.057160000000000152e-03
1.130000000000000000e+02 1.911029000000000070e-03
1.140000000000000000e+02 1.782128999999999918e-03
1.150000000000000000e+02 1.671951999999999987e-03
1.160000000000000000e+02 1.580849999999999964e-03
1.170000000000000000e+02 1.507806999999999897e-03
1.180000000000000000e+02 1.450656999999999945e-03
1.190000000000000000e+02 1.406602000000000069e-03
1.200000000000000000e+02 1.372752000000000087e-03
1.210000000000000000e+02 1.346505000000000011e-03
1.220000000000000000e+02 1.325732000000000039e-03
1.230000000000000000e+02 1.308775999999999993e-03
1.240000000000000000e+02 1.294379999999999923e-03
1.250000000000000000e+02 1.281592999999999925e-03
1.260000000000000000e+02 1.269692999999999907e-03
1.270000000000000000e+02 1.258145999999999917e-03
1.280000000000000000e+02 1.246602999999999991e-03
1.290000000000000000e+02 1.234897999999999899e-03
1.300000000000000000e+02 1.223043000000000047e-03
1.310000000000000000e+02 1.211187000000000071e-03
1.320000000000000000e+02 1.199535999999999962e-03
1.330000000000000000e+02 1.188257000000000072e-03
1.340000000000000000e+02 1.177373999999999912e-03
1.350000000000000000e+02 1.166708000000000025e-03
1.360000000000000000e+02 1.155884999999999942e-03
1.370000000000000000e+02 1.144405999999999939e-03
1.380000000000000000e+02 1.131779999999999982e-03
1.390000000000000000e+02 1.117663999999999984e-03
1.400000000000000000e+02 1.101970000000000076e-03
1.410000000000000000e+02 1.084899000000000063e-03
1.420000000000000000e+02 1.066887000000000087e-03
1.430000000000000000e+02 1.048487000000000073e-03
1.440000000000000000e+02 1.030239999999999975e-03
1.450000000000000000e+02 1.012562999999999961e-03
1.460000000000000000e+02 9.957099999999999111e-04
1.470000000000000000e+02 9.797740000000000962e-04
1.480000000000000000e+02 9.647285999999999709e-04
1.490000000000000000e+02 9.504752999999999900e-04
1.500000000000000000e+02 9.368838999999999900e-04
1.510000000000000000e+02 9.238198000000000416e-04
1.520000000000000000e+02 9.111584999999999736e-04
1.530000000000000000e+02 8.987920999999999628e-04
1.540000000000000000e+02 8.866306000000000014e-04
1.550000000000000000e+02 8.746004999999999622e-04
1.560000000000000000e+02 8.626432000000000284e-04
1.570000000000000000e+02 8.507134000000000397e-04
1.580000000000000000e+02 8.387776999999999906e-04
1.590000000000000000e+02 8.268137999999999746e-04
1.600000000000000000e+02 8.148091000000000318e-04
1.610000000000000000e+02 8.027604000000000467e-04
1.620000000000000000e+02 7.906722999999999616e-04
1.630000000000000000e+02 7.785570000000000337e-04
1.640000000000000000e+02 7.664327999999999983e-04
1.650000000000000000e+02 7.543234999999999480e-04
1.660000000000000000e+02 7.422572000000000328e-04
1.670000000000000000e+02 7.302653000000000096e-04
1.680000000000000000e+02 7.183813999999999521e-04
1.690000000000000000e+02 7.066397999999999560e-04
1.700000000000000000e+02 6.950745000000000144e-04
1.710000000000000000e+02 6.837179000000000086e-04
1.720000000000000000e+02 6.726002000000000456e-04
1.730000000000000000e+02 6.617481000000000144e-04
1.740000000000000000e+02 6.511848000000000202e-04
1.750000000000000000e+02 6.409292000000000027e-04
1.760000000000000000e+02 6.309964000000000154e-04
1.770000000000000000e+02 6.213972999999999806e-04
1.780000000000000000e+02 6.121394999999999961e-04
1.790000000000000000e+02 6.032274000000000446e-04
1.800000000000000000e+02 5.946630999999999749e-04
1.810000000000000000e+02 5.864467999999999634e-04
1.820000000000000000e+02 5.785774999999999946e-04
1.830000000000000000e+02 5.710535000000000307e-04
1.840000000000000000e+02 5.638730000000000001e-04
1.850000000000000000e+02 5.570344000000000077e-04
1.860000000000000000e+02 5.505361000000000499e-04
1.870000000000000000e+02 5.443772000000000368e-04
1.880000000000000000e+02 5.385570999999999805e-04
1.890000000000000000e+02 5.330752000000000016e-04
1.900000000000000000e+02 5.279309000000000042e-04
1.910000000000000000e+02 5.231231000000000466e-04
1.920000000000000000e+02 5.186497999999999890e-04
1.930000000000000000e+02 5.145078999999999668e-04
1.940000000000000000e+02 5.106928999999999635e-04
1.950000000000000000e+02 5.071980999999999712e-04
1.960000000000000000e+02 5.040147999999999504e-04
1.970000000000000000e+02 5.011320999999999788e-04
1.980000000000000000e+02 4.985365000000000065e-04
1.990000000000000000e+02 4.962118999999999645e-04
2.000000000000000000e+02 4.941398000000000491e-04
2.010000000000000000e+02 4.922992999999999640e-04
2.020000000000000000e+02 4.906672000000000377e-04
2.030000000000000000e+02 4.892183999999999509e-04
2.040000000000000000e+02 4.879258999999999831e-04
2.050000000000000000e+02 4.867615000000000049e-04
2.060000000000000000e+02 4.856956999999999854e-04
2.070000000000000000e+02 4.846985999999999743e-04
2.080000000000000000e+02 4.837395000000000193e-04
2.090000000000000000e+02 4.827880999999999796e-04
2.100000000000000000e+02 4.818142000000000193e-04
2.110000000000000000e+02 4.807885000000000132e-04
2.120000000000000000e+02 4.796822999999999864e-04
2.130000000000000000e+02 4.784686999999999816e-04
2.140000000000000000e+02 4.771218999999999829e-04
2.150000000000000000e+02 4.756181000000000059e-04
2.160000000000000000e+02 4.739352999999999752e-04
2.170000000000000000e+02 4.720538999999999833e-04
2.180000000000000000e+02 4.699562000000000119e-04
2.190000000000000000e+02 4.676273000000000213e-04
2.200000000000000000e+02 4.650545999999999977e-04
2.210000000000000000e+02 4.622281999999999801e-04
2.220000000000000000e+02 4.591407999999999731e-04
2.230000000000000000e+02 4.557877999999999799e-04
2.240000000000000000e+02 4.521675000000000173e-04
2.250000000000000000e+02 4.482808000000000127e-04
2.260000000000000000e+02 4.441313000000000010e-04
2.270000000000000000e+02 4.397258000000000243e-04
2.280000000000000000e+02 4.350733000000000074e-04
2.290000000000000000e+02 4.301859000000000108e-04
2.300000000000000000e+02 4.250783999999999856e-04
2.310000000000000000e+02 4.197682999999999905e-04
2.320000000000000000e+02 4.142756000000000151e-04
2.330000000000000000e+02 4.086230999999999739e-04
2.340000000000000000e+02 4.028360999999999834e-04
2.350000000000000000e+02 3.969423000000000027e-04
2.360000000000000000e+02 3.909720000000000101e-04
2.370000000000000000e+02 3.849576999999999752e-04
2.380000000000000000e+02 3.789341000000000215e-04
2.390000000000000000e+02 3.729377999999999990e-04
2.400000000000000000e+02 3.670074000000000058e-04
2.410000000000000000e+02 3.611830000000000010e-04
2.420000000000000000e+02 3.555060000000000078e-04
2.430000000000000000e+02 3.500188999999999905e-04
2.440000000000000000e+02 3.447645000000000158e-04
2.450000000000000000e+02 3.397858999999999819e-04
2.460000000000000000e+02 3.351254999999999816e-04
2.470000000000000000e+02 3.308246999999999837e-04
2.480000000000000000e+02 3.269230999999999938e-04
2.490000000000000000e+02 3.234577999999999781e-04
2.500000000000000000e+02 3.204626000000000241e-04
2.510000000000000000e+02 3.179675000000000079e-04
2.520000000000000000e+02 3.159977999999999919e-04
2.530000000000000000e+02 3.145733000000000058e-04
2.540000000000000000e+02 3.137082999999999929e-04
2.550000000000000000e+02 3.134111999999999987e-04
2.560000000000000000e+02 3.136837999999999866e-04
2.570000000000000000e+02 3.145218999999999879e-04
2.580000000000000000e+02 3.159152999999999939e-04
2.590000000000000000e+02 3.178481999999999835e-04
2.600000000000000000e+02 3.202996999999999854e-04
2.610000000000000000e+02 3.232444000000000116e-04
2.620000000000000000e+02 3.266532000000000051e-04
2.630000000000000000e+02 3.304938999999999902e-04
2.640000000000000000e+02 3.347320999999999999e-04
2.650000000000000000e+02 3.393318000000000094e-04
2.660000000000000000e+02 3.442558999999999984e-04
2.670000000000000000e+02 3.494670999999999867e-04
2.680000000000000000e+02 3.549281999999999741e-04
2.690000000000000000e+02 3.606023999999999883e-04
2.700000000000000000e+02 3.664539000000000186e-04
2.710000000000000000e+02 3.724479000000000158e-04
2.720000000000000000e+02 3.785508999999999944e-04
2.730000000000000000e+02 3.847310000000000270e-04
2.740000000000000000e+02 3.909577000000000126e-04
2.750000000000000000e+02 3.972021999999999966e-04
2.760000000000000000e+02 4.034374000000000076e-04
2.770000000000000000e+02 4.096378000000000237e-04
2.780000000000000000e+02 4.157793000000000122e-04
2.790000000000000000e+02 4.218398000000000265e-04
2.800000000000000000e+02 4.277986000000000007e-04
2.810000000000000000e+02 4.336365999999999810e-04
2.820000000000000000e+02 4.393360000000000234e-04
2.830000000000000000e+02 4.448807000000000044e-04
2.840000000000000000e+02 4.502557999999999929e-04
2.850000000000000000e+02 4.554480000000000074e-04
2.860000000000000000e+02 4.604449999999999732e-04
2.870000000000000000e+02 4.652359000000000225e-04
2.880000000000000000e+02 4.698109000000000117e-04
2.890000000000000000e+02 4.741613999999999898e-04
2.900000000000000000e+02 4.782798000000000214e-04
2.910000000000000000e+02 4.821596000000000042e-04
2.920000000000000000e+02 4.857950000000000202e-04
2.930000000000000000e+02 4.891815000000000529e-04
2.940000000000000000e+02 4.923150000000000052e-04
2.950000000000000000e+02 4.951925999999999724e-04
2.960000000000000000e+02 4.978117999999999693e-04
2.970000000000000000e+02 5.001709999999999923e-04
2.980000000000000000e+02 5.022690999999999918e-04
2.990000000000000000e+02 5.041057999999999737e-04
3.000000000000000000e+02 5.056811000000000465e-04
3.010000000000000000e+02 5.069957000000000153e-04
3.020000000000000000e+02 5.080507000000000382e-04
3.030000000000000000e+02 5.088477000000000104e-04
3.040000000000000000e+02 5.093886999999999634e-04
3.050000000000000000e+02 5.096760999999999566e-04
3.060000000000000000e+02 5.097126000000000434e-04
3.070000000000000000e+02 5.095012999999999799e-04
3.080000000000000000e+02 5.090456999999999838e-04
3.090000000000000000e+02 5.083493999999999817e-04
3.100000000000000000e+02 5.074164000000000365e-04
3.110000000000000000e+02 5.062509999999999883e-04
3.120000000000000000e+02 5.048576000000000365e-04
3.130000000000000000e+02 5.032409999999999748e-04
3.140000000000000000e+02 5.014060999999999562e-04
3.150000000000000000e+02 4.993578999999999509e-04
3.160000000000000000e+02 4.971018999999999915e-04
3.170000000000000000e+02 4.946434000000000421e-04
3.180000000000000000e+02 4.919879999999999523e-04
3.190000000000000000e+02 4.891414999999999652e-04
3.200000000000000000e+02 4.861097999999999786e-04
3.210000000000000000e+02 4.828987999999999987e-04
3.220000000000000000e+02 4.795145999999999914e-04
3.230000000000000000e+02 4.759634000000000109e-04
3.240000000000000000e+02 4.722514000000000030e-04
3.250000000000000000e+02 4.683851000000000160e-04
3.260000000000000000e+02 4.643706999999999956e-04
3.270000000000000000e+02 4.602146999999999900e-04
3.280000000000000000e+02 4.559236999999999730e-04
3.290000000000000000e+02 4.515039999999999787e-04
3.300000000000000000e+02 4.469623999999999949e-04
3.310000000000000000e+02 4.423054000000000156e-04
3.320000000000000000e+02 4.375394999999999805e-04
3.330000000000000000e+02 4.326713000000000260e-04
3.340000000000000000e+02 4.277075999999999773e-04
3.350000000000000000e+02 4.226548000000000110e-04
3.360000000000000000e+02 4.175194999999999926e-04
3.370000000000000000e+02 4.123083999999999842e-04
3.380000000000000000e+02 4.070278999999999998e-04
3.390000000000000000e+02 4.016843999999999992e-04
3.400000000000000000e+02 3.962845999999999903e-04
3.410000000000000000e+02 3.908346999999999733e-04
3.420000000000000000e+02 3.853411000000000163e-04
3.430000000000000000e+02 3.798100999999999908e-04
3.440000000000000000e+02 3.742478000000000254e-04
3.450000000000000000e+02 3.686602999999999777e-04
3.460000000000000000e+02 3.630535999999999963e-04
3.470000000000000000e+02 3.574335999999999789e-04
3.480000000000000000e+02 3.518061000000000061e-04
3.490000000000000000e+02 3.461766999999999817e-04
3.500000000000000000e+02 3.405510000000000264e-04
3.510000000000000000e+02 3.349342999999999960e-04
3.520000000000000000e+02 3.293319000000000172e-04
3.530000000000000000e+02 3.237488000000000063e-04
3.540000000000000000e+02 3.181899000000000077e-04
3.550000000000000000e+02 3.126601000000000120e-04
3.560000000000000000e+02 3.071637000000000217e-04
3.570000000000000000e+02 3.017052999999999792e-04
3.580000000000000000e+02 2.962889999999999816e-04
3.590000000000000000e+02 2.909187000000000036e-04
3.600000000000000000e+02 2.855981999999999857e-04
3.610000000000000000e+02 2.803311999999999970e-04
3.620000000000000000e+02 2.751208999999999903e-04
3.630000000000000000e+02 2.699705000000000269e-04
3.640000000000000000e+02 2.648829999999999913e-04
3.650000000000000000e+02 2.598608999999999771e-04
3.660000000000000000e+02 2.549068999999999836e-04
3.670000000000000000e+02 2.500232000000000019e-04
3.680000000000000000e+02 2.452118000000000093e-04
3.690000000000000000e+02 2.404746000000000032e-04
3.700000000000000000e+02 2.358131999999999871e-04
3.710000000000000000e+02 2.312288999999999978e-04
3.720000000000000000e+02 2.267229999999999907e-04
3.730000000000000000e+02 2.222965000000000086e-04
3.740000000000000000e+02 2.179500999999999921e-04
3.750000000000000000e+02 2.136843000000000032e-04
3.760000000000000000e+02 2.094998000000000097e-04
3.770000000000000000e+02 2.053965000000000044e-04
3.780000000000000000e+02 2.013746000000000015e-04
3.790000000000000000e+02 1.974338999999999868e-04
3.800000000000000000e+02 1.935743000000000077e-04
3.810000000000000000e+02 1.897950999999999881e-04
3.820000000000000000e+02 1.860959000000000083e-04
3.830000000000000000e+02 1.824759999999999924e-04
3.840000000000000000e+02 1.789345000000000128e-04
3.850000000000000000e+02 1.754705999999999866e-04
3.860000000000000000e+02 1.720830999999999923e-04
3.870000000000000000e+02 1.687710999999999942e-04
3.880000000000000000e+02 1.655332000000000027e-04
3.890000000000000000e+02 1.623682999999999951e-04
3.900000000000000000e+02 1.592750000000000090e-04
3.910000000000000000e+02 1.562519000000000006e-04
3.920000000000000000e+02 1.532976999999999875e-04
3.930000000000000000e+02 1.504107999999999932e-04
3.940000000000000000e+02 1.475898000000000010e-04
3.950000000000000000e+02 1.448331999999999875e-04
3.960000000000000000e+02 1.421395000000000102e-04
3.970000000000000000e+02 1.395071999999999914e-04
3.980000000000000000e+02 1.369347000000000088e-04
3.990000000000000000e+02 1.344205000000000118e-04
4.000000000000000000e+02 1.319631000000000037e-04
4.010000000000000000e+02 1.295610999999999952e-04
4.020000000000000000e+02 1.272128000000000028e-04
4.030000000000000000e+02 1.249168999999999898e-04
4.040000000000000000e+02 1.226718999999999867e-04
4.050000000000000000e+02 1.204762999999999971e-04
4.060000000000000000e+02 1.183287999999999978e-04
4.070000000000000000e+02 1.162279999999999992e-04
4.080000000000000000e+02 1.141724999999999983e-04
4.090000000000000000e+02 1.121609999999999990e-04
4.100000000000000000e+02 1.101922000000000052e-04
4.110000000000000000e+02 1.082649000000000008e-04
4.120000000000000000e+02 1.063776999999999963e-04
4.130000000000000000e+02 1.045296000000000029e-04
4.140000000000000000e+02 1.027192000000000041e-04
4.150000000000000000e+02 1.009456000000000047e-04
4.160000000000000000e+02 9.920747999999999362e-05
4.170000000000000000e+02 9.750386999999999791e-05
4.180000000000000000e+02 9.583369999999999693e-05
4.190000000000000000e+02 9.419593999999999992e-05
4.200000000000000000e+02 9.258960000000000540e-05
4.210000000000000000e+02 9.101375000000000253e-05
4.220000000000000000e+02 8.946744000000000615e-05
4.230000000000000000e+02 8.794978999999999536e-05
4.240000000000000000e+02 8.645993000000000417e-05
4.250000000000000000e+02 8.499703000000000163e-05
4.260000000000000000e+02 8.356027999999999882e-05
4.270000000000000000e+02 8.214891999999999680e-05
4.280000000000000000e+02 8.076217999999999592e-05
4.290000000000000000e+02 7.939937000000000210e-05
4.300000000000000000e+02 7.805978000000000634e-05
4.310000000000000000e+02 7.674276000000000383e-05
4.320000000000000000e+02 7.544767000000000400e-05
4.330000000000000000e+02 7.417391000000000555e-05
4.340000000000000000e+02 7.292087999999999359e-05
4.350000000000000000e+02 7.168802999999999742e-05
4.360000000000000000e+02 7.047482999999999352e-05
4.370000000000000000e+02 6.928077000000000042e-05
4.380000000000000000e+02 6.810534999999999669e-05
4.390000000000000000e+02 6.694812000000000506e-05
4.400000000000000000e+02 6.580862999999999405e-05
4.410000000000000000e+02 6.468644000000000065e-05
4.420000000000000000e+02 6.358116999999999827e-05
4.430000000000000000e+02 6.249240999999999889e-05
4.440000000000000000e+02 6.141982000000000583e-05
4.450000000000000000e+02 6.036301999999999927e-05
4.460000000000000000e+02 5.932169999999999821e-05
4.470000000000000000e+02 5.829552999999999986e-05
4.480000000000000000e+02 5.728421999999999751e-05
4.490000000000000000e+02 5.628746000000000335e-05
4.500000000000000000e+02 5.530498999999999919e-05
4.510000000000000000e+02 5.433655000000000071e-05
4.520000000000000000e+02 5.338188000000000329e-05
4.530000000000000000e+02 5.244073999999999692e-05
4.540000000000000000e+02 5.151291000000000008e-05
4.550000000000000000e+02 5.059816999999999738e-05
4.560000000000000000e+02 4.969631000000000124e-05
4.570000000000000000e+02 4.880713999999999837e-05
4.580000000000000000e+02 4.793045000000000118e-05
4.590000000000000000e+02 4.706606999999999778e-05
4.600000000000000000e+02 4.621382000000000267e-05
4.610000000000000000e+02 4.537352999999999721e-05
4.620000000000000000e+02 4.454503000000000336e-05
4.630000000000000000e+02 4.372817999999999779e-05
4.640000000000000000e+02 4.292281000000000248e-05
4.650000000000000000e+02 4.212878000000000087e-05
4.660000000000000000e+02 4.134595999999999741e-05
4.670000000000000000e+02 4.057418000000000054e-05
4.680000000000000000e+02 3.981334000000000327e-05
4.690000000000000000e+02 3.906329000000000187e-05
4.700000000000000000e+02 3.832390000000000080e-05
4.710000000000000000e+02 3.759505999999999916e-05
4.720000000000000000e+02 3.687663000000000068e-05
4.730000000000000000e+02 3.616850999999999839e-05
4.740000000000000000e+02 3.547056999999999673e-05
4.750000000000000000e+02 3.478270000000000157e-05
4.760000000000000000e+02 3.410478999999999844e-05
4.770000000000000000e+02 3.343672999999999996e-05
4.780000000000000000e+02 3.277840999999999844e-05
4.790000000000000000e+02 3.212971999999999974e-05
4.800000000000000000e+02 3.149055999999999687e-05
4.810000000000000000e+02 3.086083000000000316e-05
4.820000000000000000e+02 3.024041000000000004e-05
4.830000000000000000e+02 2.962921999999999887e-05
4.840000000000000000e+02 2.902714000000000140e-05
4.850000000000000000e+02 2.843409999999999937e-05
4.860000000000000000e+02 2.784997000000000061e-05
4.870000000000000000e+02 2.727468000000000023e-05
4.880000000000000000e+02 2.670812000000000069e-05
4.890000000000000000e+02 2.615019999999999910e-05
4.900000000000000000e+02 2.560084000000000001e-05
4.910000000000000000e+02 2.505992999999999911e-05
4.920000000000000000e+02 2.452738000000000029e-05
4.930000000000000000e+02 2.400311999999999864e-05
4.940000000000000000e+02 2.348704000000000002e-05
4.950000000000000000e+02 2.297906999999999953e-05
4.960000000000000000e+02 2.247911000000000033e-05
4.970000000000000000e+02 2.198709000000000094e-05
4.980000000000000000e+02 2.150291000000000111e-05
4.990000000000000000e+02 2.102649999999999935e-05
5.000000000000000000e+02 2.055778000000000022e-05
5.010000000000000000e+02 2.009665000000000011e-05
5.020000000000000000e+02 1.964305000000000161e-05
5.030000000000000000e+02 1.919689999999999911e-05
5.040000000000000000e+02 1.875810999999999988e-05
5.050000000000000000e+02 1.832661999999999971e-05
5.060000000000000000e+02 1.790233999999999909e-05
5.070000000000000000e+02 1.748521000000000060e-05
5.080000000000000000e+02 1.707514999999999863e-05
5.090000000000000000e+02 1.667208999999999846e-05
5.100000000000000000e+02 1.627595999999999858e-05
5.110000000000000000e+02 1.588668000000000016e-05
5.120000000000000000e+02 1.550419999999999972e-05
5.130000000000000000e+02 1.512844000000000012e-05
5.140000000000000000e+02 1.475934000000000055e-05
5.150000000000000000e+02 1.439682999999999951e-05
5.160000000000000000e+02 1.404084999999999958e-05
5.170000000000000000e+02 1.369133999999999994e-05
5.180000000000000000e+02 1.334823000000000078e-05
5.190000000000000000e+02 1.301145999999999960e-05
5.200000000000000000e+02 1.268097000000000066e-05
5.210000000000000000e+02 1.235669999999999979e-05
5.220000000000000000e+02 1.203860000000000024e-05
5.230000000000000000e+02 1.172660000000000052e-05
5.240000000000000000e+02 1.142065999999999951e-05
5.250000000000000000e+02 1.112071000000000080e-05
5.260000000000000000e+02 1.082669000000000018e-05
5.270000000000000000e+02 1.053857000000000064e-05
5.280000000000000000e+02 1.025628000000000068e-05
5.290000000000000000e+02 9.979765999999999209e-06


==> images/cvGmgBeam/output_level3.txt <==
1.000000000000000000e+00 2.717844999999999844e-01
2.000000000000000000e+00 1.686928000000000039e-01
3.000000000000000000e+00 1.382103000000000081e-01
4.000000000000000000e+00 1.232652000000000053e-01
5.000000000000000000e+00 1.133432999999999941e-01
6.000000000000000000e+00 1.058039000000000063e-01
7.000000000000000000e+00 9.994904999999999762e-02
8.000000000000000000e+00 9.526526999999999912e-02
9.000000000000000000e+00 9.140022999999999898e-02
1.000000000000000000e+01 8.813511999999999735e-02
1.100000000000000000e+01 8.533071999999999879e-02
1.200000000000000000e+01 8.289066999999999963e-02
1.300000000000000000e+01 8.074430999999999969e-02
1.400000000000000000e+01 7.883819000000000243e-02
1.500000000000000000e+01 7.713116999999999890e-02
1.600000000000000000e+01 7.559103000000000350e-02
1.700000000000000000e+01 7.419207999999999359e-02
1.800000000000000000e+01 7.291358000000000561e-02
1.900000000000000000e+01 7.173851000000000533e-02
2.000000000000000000e+01 7.065282999999999980e-02
2.100000000000000000e+01 6.964484999999999426e-02
2.200000000000000000e+01 6.870474000000000026e-02
2.300000000000000000e+01 6.490927999999999976e-02
2.400000000000000000e+01 6.389778999999999598e-02
2.500000000000000000e+01 6.338462000000000263e-02
2.600000000000000000e+01 6.325020000000000642e-02
2.700000000000000000e+01 6.338584999999999359e-02
2.800000000000000000e+01 6.361477000000000104e-02
2.900000000000000000e+01 6.385929999999999385e-02
3.000000000000000000e+01 6.411709999999999632e-02
3.100000000000000000e+01 6.438655999999999546e-02
3.200000000000000000e+01 6.466621999999999648e-02
3.300000000000000000e+01 6.495444000000000218e-02
3.400000000000000000e+01 6.524937999999999572e-02
3.500000000000000000e+01 6.554856000000000571e-02
3.600000000000000000e+01 6.584806999999999466e-02
3.700000000000000000e+01 6.614088999999999385e-02
3.800000000000000000e+01 6.641560999999999992e-02
3.900000000000000000e+01 6.665870000000000128e-02
4.000000000000000000e+01 6.686081000000000663e-02
4.100000000000000000e+01 6.702075000000000393e-02
4.200000000000000000e+01 6.714217000000000102e-02
4.300000000000000000e+01 6.722730000000000372e-02
4.400000000000000000e+01 6.727294000000000329e-02
4.500000000000000000e+01 6.726894999999999403e-02
4.600000000000000000e+01 6.719777999999999862e-02
4.700000000000000000e+01 6.703734000000000082e-02
4.800000000000000000e+01 6.676975000000000271e-02
4.900000000000000000e+01 6.638821000000000305e-02
5.000000000000000000e+01 6.589354000000000045e-02
5.100000000000000000e+01 6.528554999999999775e-02
5.200000000000000000e+01 6.455845999999999807e-02
5.300000000000000000e+01 6.370146999999999615e-02
5.400000000000000000e+01 6.270077999999999763e-02
5.500000000000000000e+01 6.154099999999999848e-02
5.600000000000000000e+01 6.020568999999999921e-02
5.700000000000000000e+01 5.867722000000000215e-02
5.800000000000000000e+01 5.693640999999999980e-02
5.900000000000000000e+01 5.496194000000000079e-02
6.000000000000000000e+01 5.272935000000000122e-02
6.100000000000000000e+01 5.021012999999999865e-02
6.200000000000000000e+01 4.738480999999999943e-02
6.300000000000000000e+01 4.429969999999999741e-02
6.400000000000000000e+01 4.108918000000000292e-02
6.500000000000000000e+01 3.788139000000000089e-02
6.600000000000000000e+01 3.473513999999999768e-02
6.700000000000000000e+01 3.166468000000000060e-02
6.800000000000000000e+01 2.867828999999999864e-02
6.900000000000000000e+01 2.580172000000000021e-02
7.000000000000000000e+01 2.309413999999999911e-02
7.100000000000000000e+01 2.065043999999999907e-02
7.200000000000000000e+01 1.856166999999999886e-02
7.300000000000000000e+01 1.682944000000000107e-02
7.400000000000000000e+01 1.531341999999999946e-02
7.500000000000000000e+01 1.380529999999999952e-02
7.600000000000000000e+01 1.217828999999999960e-02
7.700000000000000000e+01 1.046821000000000036e-02
7.800000000000000000e+01 8.831880000000000286e-03
7.900000000000000000e+01 7.435019999999999650e-03
8.000000000000000000e+01 6.353161000000000398e-03
8.100000000000000000e+01 5.558027999999999580e-03
8.200000000000000000e+01 4.982954999999999850e-03
8.300000000000000000e+01 4.572073000000000283e-03
8.400000000000000000e+01 4.280377000000000140e-03
8.500000000000000000e+01 4.070021000000000055e-03
8.600000000000000000e+01 3.914192000000000365e-03
8.700000000000000000e+01 3.796209000000000042e-03
8.800000000000000000e+01 3.705285999999999910e-03
8.900000000000000000e+01 3.633682000000000058e-03
9.000000000000000000e+01 3.575486000000000116e-03
9.100000000000000000e+01 3.526046000000000128e-03
9.200000000000000000e+01 3.481627000000000159e-03
9.300000000000000000e+01 3.439188000000000141e-03
9.400000000000000000e+01 3.396249999999999963e-03
9.500000000000000000e+01 3.350820000000000014e-03
9.600000000000000000e+01 3.301347000000000049e-03
9.700000000000000000e+01 3.246675000000000082e-03
9.800000000000000000e+01 3.185992999999999811e-03
9.900000000000000000e+01 3.118769999999999876e-03
1.000000000000000000e+02 3.044684000000000192e-03
1.010000000000000000e+02 2.963566999999999851e-03
1.020000000000000000e+02 2.875358000000000167e-03
1.030000000000000000e+02 2.780059999999999996e-03
1.040000000000000000e+02 2.677709999999999813e-03
1.050000000000000000e+02 2.568358000000000186e-03
1.060000000000000000e+02 2.452075000000000175e-03
1.070000000000000000e+02 2.329026000000000100e-03
1.080000000000000000e+02 2.199639000000000195e-03
1.090000000000000000e+02 2.064841999999999893e-03
1.100000000000000000e+02 1.926322999999999968e-03
1.110000000000000000e+02 1.786678000000000094e-03
1.120000000000000000e+02 1.649344000000000070e-03
1.130000000000000000e+02 1.518257999999999977e-03
1.140000000000000000e+02 1.397278000000000062e-03
1.150000000000000000e+02 1.289512000000000037e-03
1.160000000000000000e+02 1.196769000000000088e-03
1.170000000000000000e+02 1.119310000000000097e-03
1.180000000000000000e+02 1.056001999999999896e-03
1.190000000000000000e+02 1.004782000000000071e-03
1.200000000000000000e+02 9.632303999999999519e-04
1.210000000000000000e+02 9.290419000000000064e-04
1.220000000000000000e+02 9.002977000000000115e-04
1.230000000000000000e+02 8.755390999999999738e-04
1.240000000000000000e+02 8.537223000000000034e-04
1.250000000000000000e+02 8.341232000000000507e-04
1.260000000000000000e+02 8.162417000000000153e-04
1.270000000000000000e+02 7.997263999999999805e-04
1.280000000000000000e+02 7.843214999999999952e-04
1.290000000000000000e+02 7.698334999999999944e-04
1.300000000000000000e+02 7.561109999999999576e-04
1.310000000000000000e+02 7.430329000000000057e-04
1.320000000000000000e+02 7.305016999999999587e-04
1.330000000000000000e+02 7.184395999999999578e-04
1.340000000000000000e+02 7.067867999999999937e-04
1.350000000000000000e+02 6.954997999999999779e-04
1.360000000000000000e+02 6.845500999999999496e-04
1.370000000000000000e+02 6.739237000000000135e-04
1.380000000000000000e+02 6.636193000000000517e-04
1.390000000000000000e+02 6.536469000000000047e-04
1.400000000000000000e+02 6.440261000000000510e-04
1.410000000000000000e+02 6.347837000000000054e-04
1.420000000000000000e+02 6.259516000000000125e-04
1.430000000000000000e+02 6.175644000000000532e-04
1.440000000000000000e+02 6.096569999999999941e-04
1.450000000000000000e+02 6.022621000000000354e-04
1.460000000000000000e+02 5.954083999999999896e-04
1.470000000000000000e+02 5.891187000000000420e-04
1.480000000000000000e+02 5.834088000000000511e-04
1.490000000000000000e+02 5.782863000000000066e-04
1.500000000000000000e+02 5.737504999999999949e-04
1.510000000000000000e+02 5.697922999999999486e-04
1.520000000000000000e+02 5.663938999999999779e-04
1.530000000000000000e+02 5.635303000000000144e-04
1.540000000000000000e+02 5.611693999999999537e-04
1.550000000000000000e+02 5.592728999999999626e-04
1.560000000000000000e+02 5.577978000000000146e-04
1.570000000000000000e+02 5.566966999999999922e-04
1.580000000000000000e+02 5.559192999999999817e-04
1.590000000000000000e+02 5.554133000000000377e-04
1.600000000000000000e+02 5.551249999999999544e-04
1.610000000000000000e+02 5.550002000000000060e-04
1.620000000000000000e+02 5.549853000000000208e-04
1.630000000000000000e+02 5.550273000000000316e-04
1.640000000000000000e+02 5.550751999999999943e-04
1.650000000000000000e+02 5.550795000000000512e-04
1.660000000000000000e+02 5.549936000000000322e-04
1.670000000000000000e+02 5.547733000000000438e-04
1.680000000000000000e+02 5.543777000000000166e-04
1.690000000000000000e+02 5.537689999999999627e-04
1.700000000000000000e+02 5.529127000000000434e-04
1.710000000000000000e+02 5.517779999999999473e-04
1.720000000000000000e+02 5.503374999999999804e-04
1.730000000000000000e+02 5.485673000000000155e-04
1.740000000000000000e+02 5.464470999999999608e-04
1.750000000000000000e+02 5.439601999999999762e-04
1.760000000000000000e+02 5.410931000000000117e-04
1.770000000000000000e+02 5.378358000000000184e-04
1.780000000000000000e+02 5.341817000000000223e-04
1.790000000000000000e+02 5.301271999999999885e-04
1.800000000000000000e+02 5.256718999999999975e-04
1.810000000000000000e+02 5.208184999999999941e-04
1.820000000000000000e+02 5.155726000000000449e-04
1.830000000000000000e+02 5.099425999999999785e-04
1.840000000000000000e+02 5.039398999999999962e-04
1.850000000000000000e+02 4.975784999999999930e-04
1.860000000000000000e+02 4.908748000000000321e-04
1.870000000000000000e+02 4.838482999999999868e-04
1.880000000000000000e+02 4.765203999999999989e-04
1.890000000000000000e+02 4.689154999999999864e-04
1.900000000000000000e+02 4.610600000000000072e-04
1.910000000000000000e+02 4.529828999999999757e-04
1.920000000000000000e+02 4.447151000000000207e-04
1.930000000000000000e+02 4.362901999999999991e-04
1.940000000000000000e+02 4.277435000000000221e-04
1.950000000000000000e+02 4.191126999999999895e-04
1.960000000000000000e+02 4.104374000000000152e-04
1.970000000000000000e+02 4.017590000000000137e-04
1.980000000000000000e+02 3.931208999999999854e-04
1.990000000000000000e+02 3.845680000000000084e-04
2.000000000000000000e+02 3.761470000000000156e-04
2.010000000000000000e+02 3.679054999999999760e-04
2.020000000000000000e+02 3.598923999999999765e-04
2.030000000000000000e+02 3.521571999999999832e-04
2.040000000000000000e+02 3.447492999999999825e-04
2.050000000000000000e+02 3.377182999999999748e-04
2.060000000000000000e+02 3.311124000000000250e-04
2.070000000000000000e+02 3.249783000000000120e-04
2.080000000000000000e+02 3.193599999999999781e-04
2.090000000000000000e+02 3.142983000000000126e-04
2.100000000000000000e+02 3.098291999999999778e-04
2.110000000000000000e+02 3.059838000000000163e-04
2.120000000000000000e+02 3.027866000000000259e-04
2.130000000000000000e+02 3.002551000000000113e-04
2.140000000000000000e+02 2.983991999999999873e-04
2.150000000000000000e+02 2.972208000000000055e-04
2.160000000000000000e+02 2.967135999999999775e-04
2.170000000000000000e+02 2.968634999999999742e-04
2.180000000000000000e+02 2.976489000000000023e-04
2.190000000000000000e+02 2.990412999999999925e-04
2.200000000000000000e+02 3.010064000000000121e-04
2.210000000000000000e+02 3.035051999999999889e-04
2.220000000000000000e+02 3.064949000000000189e-04
2.230000000000000000e+02 3.099299000000000021e-04
2.240000000000000000e+02 3.137632000000000116e-04
2.250000000000000000e+02 3.179470999999999903e-04
2.260000000000000000e+02 3.224338000000000095e-04
2.270000000000000000e+02 3.271765999999999737e-04
2.280000000000000000e+02 3.321301000000000136e-04
2.290000000000000000e+02 3.372507999999999864e-04
2.300000000000000000e+02 3.424969000000000039e-04
2.310000000000000000e+02 3.478294999999999738e-04
2.320000000000000000e+02 3.532116000000000183e-04
2.330000000000000000e+02 3.586091000000000018e-04
2.340000000000000000e+02 3.639900999999999965e-04
2.350000000000000000e+02 3.693252999999999857e-04
2.360000000000000000e+02 3.745878000000000120e-04
2.370000000000000000e+02 3.797528000000000210e-04
2.380000000000000000e+02 3.847979999999999977e-04
2.390000000000000000e+02 3.897028999999999988e-04
2.400000000000000000e+02 3.944492000000000180e-04
2.410000000000000000e+02 3.990201999999999985e-04
2.420000000000000000e+02 4.034013000000000030e-04
2.430000000000000000e+02 4.075791999999999957e-04
2.440000000000000000e+02 4.115421999999999982e-04
2.450000000000000000e+02 4.152803999999999957e-04
2.460000000000000000e+02 4.187846999999999750e-04
2.470000000000000000e+02 4.220475999999999807e-04
2.480000000000000000e+02 4.250627999999999785e-04
2.490000000000000000e+02 4.278250000000000043e-04
2.500000000000000000e+02 4.303299999999999812e-04
2.510000000000000000e+02 4.325743999999999965e-04
2.520000000000000000e+02 4.345560999999999847e-04
2.530000000000000000e+02 4.362734999999999964e-04
2.540000000000000000e+02 4.377261000000000238e-04
2.550000000000000000e+02 4.389139999999999925e-04
2.560000000000000000e+02 4.398380000000000128e-04
2.570000000000000000e+02 4.404998000000000138e-04
2.580000000000000000e+02 4.409015000000000069e-04
2.590000000000000000e+02 4.410460000000000053e-04
2.600000000000000000e+02 4.409365999999999958e-04
2.610000000000000000e+02 4.405772000000000074e-04
2.620000000000000000e+02 4.399723000000000024e-04
2.630000000000000000e+02 4.391266000000000115e-04
2.640000000000000000e+02 4.380453999999999988e-04
2.650000000000000000e+02 4.367344000000000109e-04
2.660000000000000000e+02 4.351994999999999995e-04
2.670000000000000000e+02 4.334469999999999990e-04
2.680000000000000000e+02 4.314834000000000030e-04
2.690000000000000000e+02 4.293154999999999996e-04
2.700000000000000000e+02 4.269502999999999905e-04
2.710000000000000000e+02 4.243949000000000115e-04
2.720000000000000000e+02 4.216566999999999841e-04
2.730000000000000000e+02 4.187430000000000123e-04
2.740000000000000000e+02 4.156613999999999773e-04
2.750000000000000000e+02 4.124193999999999972e-04
2.760000000000000000e+02 4.090246999999999872e-04
2.770000000000000000e+02 4.054850000000000251e-04
2.780000000000000000e+02 4.018078999999999922e-04
2.790000000000000000e+02 3.980012000000000003e-04
2.800000000000000000e+02 3.940724000000000050e-04
2.810000000000000000e+02 3.900293000000000098e-04
2.820000000000000000e+02 3.858795000000000042e-04
2.830000000000000000e+02 3.816304999999999979e-04
2.840000000000000000e+02 3.772897000000000208e-04
2.850000000000000000e+02 3.728647999999999880e-04
2.860000000000000000e+02 3.683628999999999896e-04
2.870000000000000000e+02 3.637914000000000013e-04
2.880000000000000000e+02 3.591574999999999846e-04
2.890000000000000000e+02 3.544681999999999954e-04
2.900000000000000000e+02 3.497304999999999815e-04
2.910000000000000000e+02 3.449511999999999847e-04
2.920000000000000000e+02 3.401370999999999930e-04
2.930000000000000000e+02 3.352946000000000203e-04
2.940000000000000000e+02 3.304301000000000265e-04
2.950000000000000000e+02 3.255498999999999915e-04
2.960000000000000000e+02 3.206600000000000097e-04
2.970000000000000000e+02 3.157661999999999991e-04
2.980000000000000000e+02 3.108742999999999858e-04
2.990000000000000000e+02 3.059895000000000084e-04
3.000000000000000000e+02 3.011170999999999770e-04
3.010000000000000000e+02 2.962621000000000243e-04
3.020000000000000000e+02 2.914290999999999843e-04
3.030000000000000000e+02 2.866225999999999822e-04
3.040000000000000000e+02 2.818469000000000204e-04
3.050000000000000000e+02 2.771057999999999855e-04
3.060000000000000000e+02 2.724030000000000006e-04
3.070000000000000000e+02 2.677420000000000125e-04
3.080000000000000000e+02 2.631258000000000143e-04
3.090000000000000000e+02 2.585573000000000190e-04
3.100000000000000000e+02 2.540390999999999917e-04
3.110000000000000000e+02 2.495735999999999918e-04
3.120000000000000000e+02 2.451627999999999967e-04
3.130000000000000000e+02 2.408086000000000037e-04
3.140000000000000000e+02 2.365125000000000094e-04
3.150000000000000000e+02 2.322760000000000102e-04
3.160000000000000000e+02 2.281002000000000019e-04
3.170000000000000000e+02 2.239861000000000000e-04
3.180000000000000000e+02 2.199343999999999995e-04
3.190000000000000000e+02 2.159457999999999950e-04
3.200000000000000000e+02 2.120206000000000076e-04
3.210000000000000000e+02 2.081591000000000040e-04
3.220000000000000000e+02 2.043616000000000052e-04
3.230000000000000000e+02 2.006280000000000042e-04
3.240000000000000000e+02 1.969581999999999941e-04
3.250000000000000000e+02 1.933519999999999879e-04
3.260000000000000000e+02 1.898091999999999987e-04
3.270000000000000000e+02 1.863292999999999915e-04
3.280000000000000000e+02 1.829121000000000067e-04
3.290000000000000000e+02 1.795568999999999952e-04
3.300000000000000000e+02 1.762633000000000103e-04
3.310000000000000000e+02 1.730306000000000032e-04
3.320000000000000000e+02 1.698582000000000130e-04
3.330000000000000000e+02 1.667454999999999979e-04
3.340000000000000000e+02 1.636917000000000103e-04
3.350000000000000000e+02 1.606961000000000012e-04
3.360000000000000000e+02 1.577578999999999960e-04
3.370000000000000000e+02 1.548764000000000000e-04
3.380000000000000000e+02 1.520508000000000113e-04
3.390000000000000000e+02 1.492800999999999872e-04
3.400000000000000000e+02 1.465635999999999870e-04
3.410000000000000000e+02 1.439004000000000021e-04
3.420000000000000000e+02 1.412895999999999965e-04
3.430000000000000000e+02 1.387302999999999887e-04
3.440000000000000000e+02 1.362215999999999969e-04
3.450000000000000000e+02 1.337625000000000055e-04
3.460000000000000000e+02 1.313522000000000127e-04
3.470000000000000000e+02 1.289895999999999957e-04
3.480000000000000000e+02 1.266739000000000070e-04
3.490000000000000000e+02 1.244038999999999898e-04
3.500000000000000000e+02 1.221789000000000035e-04
3.510000000000000000e+02 1.199977000000000048e-04
3.520000000000000000e+02 1.178595000000000055e-04
3.530000000000000000e+02 1.157631999999999964e-04
3.540000000000000000e+02 1.137078000000000025e-04
3.550000000000000000e+02 1.116924999999999949e-04
3.560000000000000000e+02 1.097162000000000050e-04
3.570000000000000000e+02 1.077779000000000036e-04
3.580000000000000000e+02 1.058768000000000025e-04
3.590000000000000000e+02 1.040118000000000059e-04
3.600000000000000000e+02 1.021820999999999987e-04
3.610000000000000000e+02 1.003867999999999991e-04
3.620000000000000000e+02 9.862490000000000503e-05
3.630000000000000000e+02 9.689560000000000111e-05
3.640000000000000000e+02 9.519801999999999355e-05
3.650000000000000000e+02 9.353133000000000562e-05
3.660000000000000000e+02 9.189470000000000635e-05
3.670000000000000000e+02 9.028734999999999539e-05
3.680000000000000000e+02 8.870848999999999878e-05
3.690000000000000000e+02 8.715737000000000473e-05
3.700000000000000000e+02 8.563327000000000352e-05
3.710000000000000000e+02 8.413545999999999829e-05
3.720000000000000000e+02 8.266327999999999708e-05
3.730000000000000000e+02 8.121605000000000653e-05
3.740000000000000000e+02 7.979313999999999613e-05
3.750000000000000000e+02 7.839393000000000381e-05
3.760000000000000000e+02 7.701782000000000116e-05
3.770000000000000000e+02 7.566426000000000391e-05
3.780000000000000000e+02 7.433268999999999998e-05
3.790000000000000000e+02 7.302258000000000652e-05
3.800000000000000000e+02 7.173344000000000280e-05
3.810000000000000000e+02 7.046476999999999450e-05
3.820000000000000000e+02 6.921611000000000365e-05
3.830000000000000000e+02 6.798701999999999946e-05
3.840000000000000000e+02 6.677708999999999392e-05
3.850000000000000000e+02 6.558588999999999760e-05
3.860000000000000000e+02 6.441304999999999817e-05
3.870000000000000000e+02 6.325819999999999685e-05
3.880000000000000000e+02 6.212098999999999627e-05
3.890000000000000000e+02 6.100107999999999973e-05
3.900000000000000000e+02 5.989814999999999842e-05
3.910000000000000000e+02 5.881189999999999844e-05
3.920000000000000000e+02 5.774202999999999915e-05
3.930000000000000000e+02 5.668827000000000197e-05
3.940000000000000000e+02 5.565036000000000228e-05
3.950000000000000000e+02 5.462804000000000222e-05
3.960000000000000000e+02 5.362107999999999924e-05
3.970000000000000000e+02 5.262923000000000297e-05
3.980000000000000000e+02 5.165230000000000011e-05
3.990000000000000000e+02 5.069006000000000168e-05
4.000000000000000000e+02 4.974232000000000116e-05
4.010000000000000000e+02 4.880887999999999812e-05
4.020000000000000000e+02 4.788956000000000029e-05
4.030000000000000000e+02 4.698419000000000255e-05
4.040000000000000000e+02 4.609259999999999979e-05
4.050000000000000000e+02 4.521460999999999975e-05
4.060000000000000000e+02 4.435009000000000011e-05
4.070000000000000000e+02 4.349886000000000182e-05
4.080000000000000000e+02 4.266080000000000328e-05
4.090000000000000000e+02 4.183575000000000005e-05
4.100000000000000000e+02 4.102357000000000269e-05
4.110000000000000000e+02 4.022414000000000279e-05
4.120000000000000000e+02 3.943730999999999664e-05
4.130000000000000000e+02 3.866296999999999686e-05
4.140000000000000000e+02 3.790098000000000045e-05
4.150000000000000000e+02 3.715122999999999971e-05
4.160000000000000000e+02 3.641359999999999980e-05
4.170000000000000000e+02 3.568794999999999769e-05
4.180000000000000000e+02 3.497417999999999995e-05
4.190000000000000000e+02 3.427217999999999888e-05
4.200000000000000000e+02 3.358181999999999893e-05
4.210000000000000000e+02 3.290298999999999920e-05
4.220000000000000000e+02 3.223558999999999946e-05
4.230000000000000000e+02 3.157948999999999739e-05
4.240000000000000000e+02 3.093460000000000025e-05
4.250000000000000000e+02 3.030078999999999894e-05
4.260000000000000000e+02 2.967796000000000003e-05
4.270000000000000000e+02 2.906598999999999850e-05
4.280000000000000000e+02 2.846479000000000161e-05
4.290000000000000000e+02 2.787424000000000097e-05
4.300000000000000000e+02 2.729421999999999835e-05
4.310000000000000000e+02 2.672464000000000100e-05
4.320000000000000000e+02 2.616539000000000123e-05
4.330000000000000000e+02 2.561634000000000011e-05
4.340000000000000000e+02 2.507740999999999882e-05
4.350000000000000000e+02 2.454846999999999842e-05
4.360000000000000000e+02 2.402941000000000140e-05
4.370000000000000000e+02 2.352014000000000144e-05
4.380000000000000000e+02 2.302054000000000033e-05
4.390000000000000000e+02 2.253048999999999983e-05
4.400000000000000000e+02 2.204990000000000042e-05
4.410000000000000000e+02 2.157865000000000049e-05
4.420000000000000000e+02 2.111662999999999911e-05
4.430000000000000000e+02 2.066373999999999945e-05
4.440000000000000000e+02 2.021985999999999990e-05
4.450000000000000000e+02 1.978487999999999954e-05
4.460000000000000000e+02 1.935870000000000153e-05
4.470000000000000000e+02 1.894121000000000156e-05
4.480000000000000000e+02 1.853229000000000142e-05
4.490000000000000000e+02 1.813184000000000087e-05
4.500000000000000000e+02 1.773975999999999971e-05
4.510000000000000000e+02 1.735591999999999899e-05
4.520000000000000000e+02 1.698021999999999851e-05
4.530000000000000000e+02 1.661256000000000142e-05
4.540000000000000000e+02 1.625281999999999934e-05
4.550000000000000000e+02 1.590089999999999882e-05
4.560000000000000000e+02 1.555669999999999964e-05
4.570000000000000000e+02 1.522008999999999949e-05
4.580000000000000000e+02 1.489098000000000053e-05
4.590000000000000000e+02 1.456926000000000016e-05
4.600000000000000000e+02 1.425482999999999986e-05
4.610000000000000000e+02 1.394756999999999968e-05
4.620000000000000000e+02 1.364739000000000013e-05
4.630000000000000000e+02 1.335418000000000027e-05
4.640000000000000000e+02 1.306782999999999919e-05
4.650000000000000000e+02 1.278824000000000006e-05
4.660000000000000000e+02 1.251531999999999997e-05
4.670000000000000000e+02 1.224895000000000069e-05
4.680000000000000000e+02 1.198903000000000031e-05
4.690000000000000000e+02 1.173546999999999930e-05
4.700000000000000000e+02 1.148817000000000084e-05
4.710000000000000000e+02 1.124702000000000061e-05
4.720000000000000000e+02 1.101192000000000010e-05
4.730000000000000000e+02 1.078277999999999978e-05
4.740000000000000000e+02 1.055951000000000014e-05
4.750000000000000000e+02 1.034200000000000025e-05
4.760000000000000000e+02 1.013016000000000060e-05
4.770000000000000000e+02 9.923888000000000487e-06


==> images/cvGmgBeam/output_level4.txt <==
1.000000000000000000e+00 2.797160000000000202e-01
2.000000000000000000e+00 1.572389999999999899e-01
3.000000000000000000e+00 1.130970000000000031e-01
4.000000000000000000e+00 9.337927999999999507e-02
5.000000000000000000e+00 8.352750999999999926e-02
6.000000000000000000e+00 7.677037000000000444e-02
7.000000000000000000e+00 7.145474000000000270e-02
8.000000000000000000e+00 6.717710999999999821e-02
9.000000000000000000e+00 6.371667000000000303e-02
1.000000000000000000e+01 6.086906000000000261e-02
1.100000000000000000e+01 5.847079000000000165e-02
1.200000000000000000e+01 5.640848999999999863e-02
1.300000000000000000e+01 5.460592999999999697e-02
1.400000000000000000e+01 5.301049000000000039e-02
1.500000000000000000e+01 5.158440000000000247e-02
1.600000000000000000e+01 5.029930999999999985e-02
1.700000000000000000e+01 4.913251999999999897e-02
1.800000000000000000e+01 4.806065999999999810e-02
1.900000000000000000e+01 4.704678000000000332e-02
2.000000000000000000e+01 4.603841999999999657e-02
2.100000000000000000e+01 4.498546999999999962e-02
2.200000000000000000e+01 4.383879999999999721e-02
2.300000000000000000e+01 4.254179000000000294e-02
2.400000000000000000e+01 4.102920000000000178e-02
2.500000000000000000e+01 3.922946000000000072e-02
2.600000000000000000e+01 3.708695000000000047e-02
2.700000000000000000e+01 3.459210000000000063e-02
2.800000000000000000e+01 3.180824000000000151e-02
2.900000000000000000e+01 2.891559999999999964e-02
3.000000000000000000e+01 2.624430000000000165e-02
3.100000000000000000e+01 2.418885000000000132e-02
3.200000000000000000e+01 2.295403999999999847e-02
3.300000000000000000e+01 2.238990999999999898e-02
3.400000000000000000e+01 1.377191000000000005e-02
3.500000000000000000e+01 1.035425000000000061e-02
3.600000000000000000e+01 9.020468999999999710e-03
3.700000000000000000e+01 8.412174999999999167e-03
3.800000000000000000e+01 8.001495000000000829e-03
3.900000000000000000e+01 7.797440000000000100e-03
4.000000000000000000e+01 7.651477999999999752e-03
4.100000000000000000e+01 7.512396999999999651e-03
4.200000000000000000e+01 7.379715000000000233e-03
4.300000000000000000e+01 7.254062999999999831e-03
4.400000000000000000e+01 7.135538999999999771e-03
4.500000000000000000e+01 7.023970000000000040e-03
4.600000000000000000e+01 6.918806999999999909e-03
4.700000000000000000e+01 6.819401999999999582e-03
4.800000000000000000e+01 6.725204000000000251e-03
4.900000000000000000e+01 6.635646000000000252e-03
5.000000000000000000e+01 6.550213000000000042e-03
5.100000000000000000e+01 6.468462000000000343e-03
5.200000000000000000e+01 6.389989000000000433e-03
5.300000000000000000e+01 6.314446999999999942e-03
5.400000000000000000e+01 6.241515999999999904e-03
5.500000000000000000e+01 6.170914000000000434e-03
5.600000000000000000e+01 6.102393000000000227e-03
5.700000000000000000e+01 6.035735000000000405e-03
5.800000000000000000e+01 5.970745000000000392e-03
5.900000000000000000e+01 5.907260999999999589e-03
6.000000000000000000e+01 5.845145000000000375e-03
6.100000000000000000e+01 5.784281999999999965e-03
6.200000000000000000e+01 5.724578999999999605e-03
6.300000000000000000e+01 5.665967000000000052e-03
6.400000000000000000e+01 5.608390999999999897e-03
6.500000000000000000e+01 5.551814999999999875e-03
6.600000000000000000e+01 5.496212000000000319e-03
6.700000000000000000e+01 5.441566999999999585e-03
6.800000000000000000e+01 5.387870000000000333e-03
6.900000000000000000e+01 5.335114999999999649e-03
7.000000000000000000e+01 5.283294000000000011e-03
7.100000000000000000e+01 5.232396999999999743e-03
7.200000000000000000e+01 5.182408999999999800e-03
7.300000000000000000e+01 5.133305999999999807e-03
7.400000000000000000e+01 5.085059000000000280e-03
7.500000000000000000e+01 5.037630000000000406e-03
7.600000000000000000e+01 4.990976000000000266e-03
7.700000000000000000e+01 4.945048999999999972e-03
7.800000000000000000e+01 4.899800999999999636e-03
7.900000000000000000e+01 4.855182999999999895e-03
8.000000000000000000e+01 4.811158000000000275e-03
8.100000000000000000e+01 4.767694999999999746e-03
8.200000000000000000e+01 4.724772999999999820e-03
8.300000000000000000e+01 4.682379999999999876e-03
8.400000000000000000e+01 4.640492000000000401e-03
8.500000000000000000e+01 4.599057999999999619e-03
8.600000000000000000e+01 4.557954999999999819e-03
8.700000000000000000e+01 4.516936000000000041e-03
8.800000000000000000e+01 4.475573000000000051e-03
8.900000000000000000e+01 4.433196999999999832e-03
9.000000000000000000e+01 4.388879000000000044e-03
9.100000000000000000e+01 4.341448000000000355e-03
9.200000000000000000e+01 4.289583999999999932e-03
9.300000000000000000e+01 4.231966000000000200e-03
9.400000000000000000e+01 4.167464000000000064e-03
9.500000000000000000e+01 4.095307000000000287e-03
9.600000000000000000e+01 4.015188999999999737e-03
9.700000000000000000e+01 3.927248999999999844e-03
9.800000000000000000e+01 3.831925999999999822e-03
9.900000000000000000e+01 3.729712000000000045e-03
1.000000000000000000e+02 3.620894999999999843e-03
1.010000000000000000e+02 3.505383999999999844e-03
1.020000000000000000e+02 3.382668000000000133e-03
1.030000000000000000e+02 3.251926000000000035e-03
1.040000000000000000e+02 3.112239000000000151e-03
1.050000000000000000e+02 2.962808999999999842e-03
1.060000000000000000e+02 2.803125000000000061e-03
1.070000000000000000e+02 2.633083999999999945e-03
1.080000000000000000e+02 2.453088999999999877e-03
1.090000000000000000e+02 2.264182999999999907e-03
1.100000000000000000e+02 2.068220999999999862e-03
1.110000000000000000e+02 1.868026000000000061e-03
1.120000000000000000e+02 1.667433000000000066e-03
1.130000000000000000e+02 1.471117000000000084e-03
1.140000000000000000e+02 1.284217000000000041e-03
1.150000000000000000e+02 1.111783999999999993e-03
1.160000000000000000e+02 9.581757000000000425e-04
1.170000000000000000e+02 8.264904999999999908e-04
1.180000000000000000e+02 7.181489000000000318e-04
1.190000000000000000e+02 6.326911999999999640e-04
1.200000000000000000e+02 5.679018000000000520e-04
1.210000000000000000e+02 5.203077000000000396e-04
1.220000000000000000e+02 4.859400000000000264e-04
1.230000000000000000e+02 4.610738999999999766e-04
1.240000000000000000e+02 4.426882999999999947e-04
1.250000000000000000e+02 4.285889999999999990e-04
1.260000000000000000e+02 4.173067999999999938e-04
1.270000000000000000e+02 4.079139000000000181e-04
1.280000000000000000e+02 3.998491000000000068e-04
1.290000000000000000e+02 3.927847999999999735e-04
1.300000000000000000e+02 3.865367000000000087e-04
1.310000000000000000e+02 3.810055000000000234e-04
1.320000000000000000e+02 3.761403999999999876e-04
1.330000000000000000e+02 3.719153999999999798e-04
1.340000000000000000e+02 3.683140999999999911e-04
1.350000000000000000e+02 3.653207000000000004e-04
1.360000000000000000e+02 3.629152000000000181e-04
1.370000000000000000e+02 3.610708999999999924e-04
1.380000000000000000e+02 3.597558000000000158e-04
1.390000000000000000e+02 3.589328000000000136e-04
1.400000000000000000e+02 3.585627000000000085e-04
1.410000000000000000e+02 3.586056000000000009e-04
1.420000000000000000e+02 3.590224999999999732e-04
1.430000000000000000e+02 3.597768000000000212e-04
1.440000000000000000e+02 3.608346000000000231e-04
1.450000000000000000e+02 3.621653000000000068e-04
1.460000000000000000e+02 3.637412999999999931e-04
1.470000000000000000e+02 3.655382999999999896e-04
1.480000000000000000e+02 3.675346000000000233e-04
1.490000000000000000e+02 3.697107000000000041e-04
1.500000000000000000e+02 3.720493999999999754e-04
1.510000000000000000e+02 3.745350999999999845e-04
1.520000000000000000e+02 3.771533999999999998e-04
1.530000000000000000e+02 3.798914999999999931e-04
1.540000000000000000e+02 3.827370999999999985e-04
1.550000000000000000e+02 3.856789999999999915e-04
1.560000000000000000e+02 3.887065999999999894e-04
1.570000000000000000e+02 3.918098000000000175e-04
1.580000000000000000e+02 3.949789000000000208e-04
1.590000000000000000e+02 3.982044000000000122e-04
1.600000000000000000e+02 4.014770999999999986e-04
1.610000000000000000e+02 4.047879000000000212e-04
1.620000000000000000e+02 4.081274999999999985e-04
1.630000000000000000e+02 4.114866000000000118e-04
1.640000000000000000e+02 4.148557999999999998e-04
1.650000000000000000e+02 4.182255999999999756e-04
1.660000000000000000e+02 4.215859000000000186e-04
1.670000000000000000e+02 4.249270000000000195e-04
1.680000000000000000e+02 4.282383999999999757e-04
1.690000000000000000e+02 4.315098000000000067e-04
1.700000000000000000e+02 4.347307999999999815e-04
1.710000000000000000e+02 4.378906999999999917e-04
1.720000000000000000e+02 4.409789999999999804e-04
1.730000000000000000e+02 4.439852999999999790e-04
1.740000000000000000e+02 4.468990999999999849e-04
1.750000000000000000e+02 4.497103000000000233e-04
1.760000000000000000e+02 4.524090000000000251e-04
1.770000000000000000e+02 4.549856000000000234e-04
1.780000000000000000e+02 4.574310000000000051e-04
1.790000000000000000e+02 4.597363000000000252e-04
1.800000000000000000e+02 4.618930999999999840e-04
1.810000000000000000e+02 4.638938000000000002e-04
1.820000000000000000e+02 4.657309000000000102e-04
1.830000000000000000e+02 4.673979000000000198e-04
1.840000000000000000e+02 4.688884999999999950e-04
1.850000000000000000e+02 4.701972999999999916e-04
1.860000000000000000e+02 4.713192999999999853e-04
1.870000000000000000e+02 4.722500999999999934e-04
1.880000000000000000e+02 4.729862000000000150e-04
1.890000000000000000e+02 4.735243000000000091e-04
1.900000000000000000e+02 4.738618999999999904e-04
1.910000000000000000e+02 4.739969000000000018e-04
1.920000000000000000e+02 4.739278999999999996e-04
1.930000000000000000e+02 4.736540000000000021e-04
1.940000000000000000e+02 4.731747000000000015e-04
1.950000000000000000e+02 4.724899999999999977e-04
1.960000000000000000e+02 4.716003999999999986e-04
1.970000000000000000e+02 4.705067999999999859e-04
1.980000000000000000e+02 4.692105000000000234e-04
1.990000000000000000e+02 4.677131999999999861e-04
2.000000000000000000e+02 4.660172000000000077e-04
2.010000000000000000e+02 4.641248999999999852e-04
2.020000000000000000e+02 4.620391000000000060e-04
2.030000000000000000e+02 4.597633000000000167e-04
2.040000000000000000e+02 4.573010999999999981e-04
2.050000000000000000e+02 4.546563999999999792e-04
2.060000000000000000e+02 4.518336999999999766e-04
2.070000000000000000e+02 4.488378000000000007e-04
2.080000000000000000e+02 4.456737000000000220e-04
2.090000000000000000e+02 4.423469000000000186e-04
2.100000000000000000e+02 4.388632000000000167e-04
2.110000000000000000e+02 4.352286000000000024e-04
2.120000000000000000e+02 4.314496000000000238e-04
2.130000000000000000e+02 4.275327000000000207e-04
2.140000000000000000e+02 4.234848999999999948e-04
2.150000000000000000e+02 4.193132000000000022e-04
2.160000000000000000e+02 4.150248000000000045e-04
2.170000000000000000e+02 4.106272000000000112e-04
2.180000000000000000e+02 4.061277999999999980e-04
2.190000000000000000e+02 4.015342000000000086e-04
2.200000000000000000e+02 3.968539999999999785e-04
2.210000000000000000e+02 3.920945999999999915e-04
2.220000000000000000e+02 3.872637999999999970e-04
2.230000000000000000e+02 3.823688000000000108e-04
2.240000000000000000e+02 3.774170000000000086e-04
2.250000000000000000e+02 3.724156999999999858e-04
2.260000000000000000e+02 3.673718999999999986e-04
2.270000000000000000e+02 3.622925000000000147e-04
2.280000000000000000e+02 3.571841999999999877e-04
2.290000000000000000e+02 3.520533999999999860e-04
2.300000000000000000e+02 3.469063999999999893e-04
2.310000000000000000e+02 3.417493000000000180e-04
2.320000000000000000e+02 3.365876999999999758e-04
2.330000000000000000e+02 3.314271999999999834e-04
2.340000000000000000e+02 3.262731999999999850e-04
2.350000000000000000e+02 3.211306000000000251e-04
2.360000000000000000e+02 3.160041000000000260e-04
2.370000000000000000e+02 3.108982999999999842e-04
2.380000000000000000e+02 3.058175000000000108e-04
2.390000000000000000e+02 3.007654999999999921e-04
2.400000000000000000e+02 2.957462000000000112e-04
2.410000000000000000e+02 2.907629000000000008e-04
2.420000000000000000e+02 2.858189999999999819e-04
2.430000000000000000e+02 2.809172999999999878e-04
2.440000000000000000e+02 2.760606999999999775e-04
2.450000000000000000e+02 2.712516000000000102e-04
2.460000000000000000e+02 2.664922000000000232e-04
2.470000000000000000e+02 2.617845999999999737e-04
2.480000000000000000e+02 2.571307000000000215e-04
2.490000000000000000e+02 2.525318999999999936e-04
2.500000000000000000e+02 2.479898000000000020e-04
2.510000000000000000e+02 2.435054999999999880e-04
2.520000000000000000e+02 2.390799999999999946e-04
2.530000000000000000e+02 2.347143000000000103e-04
2.540000000000000000e+02 2.304088999999999888e-04
2.550000000000000000e+02 2.261645000000000062e-04
2.560000000000000000e+02 2.219814000000000021e-04
2.570000000000000000e+02 2.178598999999999976e-04
2.580000000000000000e+02 2.138000999999999997e-04
2.590000000000000000e+02 2.098020000000000082e-04
2.600000000000000000e+02 2.058654999999999893e-04
2.610000000000000000e+02 2.019905999999999969e-04
2.620000000000000000e+02 1.981769000000000033e-04
2.630000000000000000e+02 1.944240000000000074e-04
2.640000000000000000e+02 1.907316999999999953e-04
2.650000000000000000e+02 1.870995000000000134e-04
2.660000000000000000e+02 1.835267999999999925e-04
2.670000000000000000e+02 1.800131000000000062e-04
2.680000000000000000e+02 1.765578999999999922e-04
2.690000000000000000e+02 1.731605000000000102e-04
2.700000000000000000e+02 1.698203999999999979e-04
2.710000000000000000e+02 1.665368000000000078e-04
2.720000000000000000e+02 1.633090999999999981e-04
2.730000000000000000e+02 1.601366000000000009e-04
2.740000000000000000e+02 1.570185999999999945e-04
2.750000000000000000e+02 1.539544999999999911e-04
2.760000000000000000e+02 1.509434000000000090e-04
2.770000000000000000e+02 1.479845999999999993e-04
2.780000000000000000e+02 1.450773999999999944e-04
2.790000000000000000e+02 1.422210999999999994e-04
2.800000000000000000e+02 1.394148000000000056e-04
2.810000000000000000e+02 1.366577000000000113e-04
2.820000000000000000e+02 1.339490999999999946e-04
2.830000000000000000e+02 1.312881000000000009e-04
2.840000000000000000e+02 1.286739000000000014e-04
2.850000000000000000e+02 1.261055999999999874e-04
2.860000000000000000e+02 1.235823000000000043e-04
2.870000000000000000e+02 1.211031999999999961e-04
2.880000000000000000e+02 1.186673000000000014e-04
2.890000000000000000e+02 1.162738000000000047e-04
2.900000000000000000e+02 1.139217000000000040e-04
2.910000000000000000e+02 1.116099999999999970e-04
2.920000000000000000e+02 1.093378999999999955e-04
2.930000000000000000e+02 1.071043999999999973e-04
2.940000000000000000e+02 1.049085999999999937e-04
2.950000000000000000e+02 1.027496000000000030e-04
2.960000000000000000e+02 1.006265000000000029e-04
2.970000000000000000e+02 9.853845000000000182e-05
2.980000000000000000e+02 9.648454000000000373e-05
2.990000000000000000e+02 9.446400999999999615e-05
3.000000000000000000e+02 9.247606000000000446e-05
3.010000000000000000e+02 9.051996000000000467e-05
3.020000000000000000e+02 8.859503000000000343e-05
3.030000000000000000e+02 8.670060999999999523e-05
3.040000000000000000e+02 8.483610000000000586e-05
3.050000000000000000e+02 8.300094999999999684e-05
3.060000000000000000e+02 8.119466000000000096e-05
3.070000000000000000e+02 7.941676999999999959e-05
3.080000000000000000e+02 7.766689000000000611e-05
3.090000000000000000e+02 7.594464999999999463e-05
3.100000000000000000e+02 7.424974999999999837e-05
3.110000000000000000e+02 7.258190999999999775e-05
3.120000000000000000e+02 7.094091000000000448e-05
3.130000000000000000e+02 6.932654000000000388e-05
3.140000000000000000e+02 6.773865999999999969e-05
3.150000000000000000e+02 6.617710999999999429e-05
3.160000000000000000e+02 6.464178999999999422e-05
3.170000000000000000e+02 6.313261000000000675e-05
3.180000000000000000e+02 6.164947999999999847e-05
3.190000000000000000e+02 6.019236000000000047e-05
3.200000000000000000e+02 5.876115999999999967e-05
3.210000000000000000e+02 5.735586000000000146e-05
3.220000000000000000e+02 5.597639000000000092e-05
3.230000000000000000e+02 5.462271000000000205e-05
3.240000000000000000e+02 5.329476000000000065e-05
3.250000000000000000e+02 5.199247999999999928e-05
3.260000000000000000e+02 5.071581000000000055e-05
3.270000000000000000e+02 4.946466999999999883e-05
3.280000000000000000e+02 4.823899000000000280e-05
3.290000000000000000e+02 4.703866999999999868e-05
3.300000000000000000e+02 4.586362000000000050e-05
3.310000000000000000e+02 4.471371999999999988e-05
3.320000000000000000e+02 4.358886000000000265e-05
3.330000000000000000e+02 4.248889999999999904e-05
3.340000000000000000e+02 4.141371000000000028e-05
3.350000000000000000e+02 4.036315000000000334e-05
3.360000000000000000e+02 3.933705000000000312e-05
3.370000000000000000e+02 3.833526000000000267e-05
3.380000000000000000e+02 3.735760000000000296e-05
3.390000000000000000e+02 3.640390999999999956e-05
3.400000000000000000e+02 3.547398999999999881e-05
3.410000000000000000e+02 3.456767000000000238e-05
3.420000000000000000e+02 3.368474000000000235e-05
3.430000000000000000e+02 3.282499999999999828e-05
3.440000000000000000e+02 3.198825999999999720e-05
3.450000000000000000e+02 3.117429999999999729e-05
3.460000000000000000e+02 3.038291000000000079e-05
3.470000000000000000e+02 2.961385999999999839e-05
3.480000000000000000e+02 2.886694999999999981e-05
3.490000000000000000e+02 2.814193000000000112e-05
3.500000000000000000e+02 2.743858000000000047e-05
3.510000000000000000e+02 2.675665000000000072e-05
3.520000000000000000e+02 2.609590999999999932e-05
3.530000000000000000e+02 2.545610999999999911e-05
3.540000000000000000e+02 2.483698999999999884e-05
3.550000000000000000e+02 2.423830000000000136e-05
3.560000000000000000e+02 2.365977000000000133e-05
3.570000000000000000e+02 2.310114000000000088e-05
3.580000000000000000e+02 2.256212000000000007e-05
3.590000000000000000e+02 2.204242999999999963e-05
3.600000000000000000e+02 2.154179000000000030e-05
3.610000000000000000e+02 2.105990000000000143e-05
3.620000000000000000e+02 2.059644000000000096e-05
3.630000000000000000e+02 2.015111999999999893e-05
3.640000000000000000e+02 1.972360999999999936e-05
3.650000000000000000e+02 1.931357999999999949e-05
3.660000000000000000e+02 1.892071000000000066e-05
3.670000000000000000e+02 1.854463000000000069e-05
3.680000000000000000e+02 1.818502000000000093e-05
3.690000000000000000e+02 1.784149999999999850e-05
3.700000000000000000e+02 1.751370999999999871e-05
3.710000000000000000e+02 1.720127999999999940e-05
3.720000000000000000e+02 1.690383000000000109e-05
3.730000000000000000e+02 1.662095999999999951e-05
3.740000000000000000e+02 1.635228000000000126e-05
3.750000000000000000e+02 1.609738999999999869e-05
3.760000000000000000e+02 1.585589000000000109e-05
3.770000000000000000e+02 1.562737000000000010e-05
3.780000000000000000e+02 1.541142000000000092e-05
3.790000000000000000e+02 1.520761000000000058e-05
3.800000000000000000e+02 1.501553999999999990e-05
3.810000000000000000e+02 1.483477999999999928e-05
3.820000000000000000e+02 1.466492000000000053e-05
3.830000000000000000e+02 1.450553000000000069e-05
3.840000000000000000e+02 1.435621000000000057e-05
3.850000000000000000e+02 1.421655000000000028e-05
3.860000000000000000e+02 1.408612999999999925e-05
3.870000000000000000e+02 1.396456000000000068e-05
3.880000000000000000e+02 1.385144000000000032e-05
3.890000000000000000e+02 1.374637999999999967e-05
3.900000000000000000e+02 1.364900999999999995e-05
3.910000000000000000e+02 1.355893999999999931e-05
3.920000000000000000e+02 1.347580999999999965e-05
3.930000000000000000e+02 1.339927000000000021e-05
3.940000000000000000e+02 1.332897999999999922e-05
3.950000000000000000e+02 1.326460000000000002e-05
3.960000000000000000e+02 1.320581000000000054e-05
3.970000000000000000e+02 1.315229999999999942e-05
3.980000000000000000e+02 1.310376999999999939e-05
3.990000000000000000e+02 1.305991999999999981e-05
4.000000000000000000e+02 1.302048999999999941e-05
4.010000000000000000e+02 1.298518999999999993e-05
4.020000000000000000e+02 1.295377999999999984e-05
4.030000000000000000e+02 1.292601999999999927e-05
4.040000000000000000e+02 1.290165999999999939e-05
4.050000000000000000e+02 1.288048000000000005e-05
4.060000000000000000e+02 1.286228000000000080e-05
4.070000000000000000e+02 1.284683999999999981e-05
4.080000000000000000e+02 1.283397999999999973e-05
4.090000000000000000e+02 1.282351000000000083e-05
4.100000000000000000e+02 1.281527000000000038e-05


==> images/iterJacobiCv/output_jacobi_129.txt <==
6.000000000000000000e+00 4.577627000000000224e-01
1.200000000000000000e+01 3.586566999999999950e-01
1.800000000000000000e+01 3.109334000000000264e-01
2.400000000000000000e+01 2.811189000000000049e-01
3.000000000000000000e+01 2.601531000000000260e-01
3.600000000000000000e+01 2.443730000000000069e-01
4.200000000000000000e+01 2.319394999999999929e-01
4.800000000000000000e+01 2.218175000000000008e-01
5.400000000000000000e+01 2.133673000000000097e-01
6.000000000000000000e+01 2.061681999999999959e-01
6.600000000000000000e+01 1.999325999999999881e-01
7.200000000000000000e+01 1.944554000000000005e-01
7.800000000000000000e+01 1.895872000000000113e-01
8.400000000000000000e+01 1.852161999999999975e-01
9.000000000000000000e+01 1.812573000000000101e-01
9.600000000000000000e+01 1.776445000000000107e-01
1.020000000000000000e+02 1.743258000000000030e-01
1.080000000000000000e+02 1.712597999999999898e-01
1.140000000000000000e+02 1.684131000000000100e-01
1.200000000000000000e+02 1.657581999999999944e-01
1.260000000000000000e+02 1.632724999999999871e-01
1.320000000000000000e+02 1.609370999999999996e-01
1.380000000000000000e+02 1.587362999999999968e-01
1.440000000000000000e+02 1.566562999999999983e-01
1.500000000000000000e+02 1.546858000000000122e-01
1.560000000000000000e+02 1.528146999999999978e-01
1.620000000000000000e+02 1.510343000000000102e-01
1.680000000000000000e+02 1.493371000000000004e-01
1.740000000000000000e+02 1.477162999999999948e-01
1.800000000000000000e+02 1.461660999999999933e-01
1.860000000000000000e+02 1.446812000000000098e-01
1.920000000000000000e+02 1.432567999999999897e-01
1.980000000000000000e+02 1.418887000000000065e-01
2.040000000000000000e+02 1.405733000000000121e-01
2.100000000000000000e+02 1.393068000000000084e-01
2.160000000000000000e+02 1.380863999999999980e-01
2.220000000000000000e+02 1.369090000000000029e-01
2.280000000000000000e+02 1.357720000000000038e-01
2.340000000000000000e+02 1.346730999999999900e-01
2.400000000000000000e+02 1.336101000000000094e-01
2.460000000000000000e+02 1.325809000000000015e-01
2.520000000000000000e+02 1.315835999999999950e-01
2.580000000000000000e+02 1.306164999999999965e-01
2.640000000000000000e+02 1.296779999999999877e-01
2.700000000000000000e+02 1.287666000000000088e-01
2.760000000000000000e+02 1.278808999999999918e-01
2.820000000000000000e+02 1.270195000000000074e-01
2.880000000000000000e+02 1.261813999999999991e-01
2.940000000000000000e+02 1.253652000000000100e-01
3.000000000000000000e+02 1.245701000000000030e-01
3.060000000000000000e+02 1.237948999999999994e-01
3.120000000000000000e+02 1.230388000000000037e-01
3.180000000000000000e+02 1.223008000000000012e-01
3.240000000000000000e+02 1.215801999999999994e-01
3.300000000000000000e+02 1.208762000000000031e-01
3.360000000000000000e+02 1.201881000000000060e-01
3.420000000000000000e+02 1.195150999999999991e-01
3.480000000000000000e+02 1.188566000000000067e-01
3.540000000000000000e+02 1.182121000000000005e-01
3.600000000000000000e+02 1.175809000000000021e-01
3.660000000000000000e+02 1.169623999999999941e-01
3.720000000000000000e+02 1.163562999999999958e-01
3.780000000000000000e+02 1.157619000000000009e-01
3.840000000000000000e+02 1.151789000000000007e-01
3.900000000000000000e+02 1.146067000000000058e-01
3.960000000000000000e+02 1.140450999999999965e-01
4.020000000000000000e+02 1.134934999999999972e-01
4.080000000000000000e+02 1.129515999999999992e-01
4.140000000000000000e+02 1.124190999999999940e-01
4.200000000000000000e+02 1.118957000000000007e-01
4.260000000000000000e+02 1.113809000000000049e-01
4.320000000000000000e+02 1.108745000000000008e-01
4.380000000000000000e+02 1.103762999999999966e-01
4.440000000000000000e+02 1.098858999999999947e-01
4.500000000000000000e+02 1.094030000000000002e-01
4.560000000000000000e+02 1.089274999999999965e-01
4.620000000000000000e+02 1.084591000000000027e-01
4.680000000000000000e+02 1.079975999999999992e-01
4.740000000000000000e+02 1.075427000000000050e-01
4.800000000000000000e+02 1.070942000000000005e-01
4.860000000000000000e+02 1.066519999999999968e-01
4.920000000000000000e+02 1.062157999999999991e-01
4.980000000000000000e+02 1.057855000000000045e-01
5.040000000000000000e+02 1.053608000000000045e-01
5.100000000000000000e+02 1.049410999999999955e-01
5.160000000000000000e+02 1.045254999999999934e-01
5.220000000000000000e+02 1.041107000000000005e-01
5.280000000000000000e+02 1.036901999999999963e-01
5.340000000000000000e+02 1.032520999999999994e-01
5.400000000000000000e+02 1.027819999999999984e-01
5.460000000000000000e+02 1.022686000000000012e-01
5.520000000000000000e+02 1.017081999999999986e-01
5.580000000000000000e+02 1.011050000000000004e-01
5.640000000000000000e+02 1.004665000000000002e-01
5.700000000000000000e+02 9.979828999999999783e-02
5.760000000000000000e+02 9.910175999999999708e-02
5.820000000000000000e+02 9.837234999999999729e-02
5.880000000000000000e+02 9.759938999999999421e-02
5.940000000000000000e+02 9.676679000000000530e-02
6.000000000000000000e+02 9.585651000000000588e-02
6.060000000000000000e+02 9.485440000000000538e-02
6.120000000000000000e+02 9.375471000000000499e-02
6.180000000000000000e+02 9.255974999999999620e-02
6.240000000000000000e+02 9.127593999999999985e-02
6.300000000000000000e+02 8.990924000000000138e-02
6.360000000000000000e+02 8.846258999999999373e-02
6.420000000000000000e+02 8.693544000000000271e-02
6.480000000000000000e+02 8.532459000000000571e-02
6.540000000000000000e+02 8.362538999999999390e-02
6.600000000000000000e+02 8.183263000000000342e-02
6.660000000000000000e+02 7.994118999999999531e-02
6.720000000000000000e+02 7.794628000000000667e-02
6.780000000000000000e+02 7.584343999999999808e-02
6.840000000000000000e+02 7.362839000000000189e-02
6.900000000000000000e+02 7.129681000000000213e-02
6.960000000000000000e+02 6.884402000000000577e-02
7.020000000000000000e+02 6.626466000000000300e-02
7.080000000000000000e+02 6.355217000000000505e-02
7.140000000000000000e+02 6.069760999999999906e-02
7.200000000000000000e+02 5.768442000000000014e-02
7.260000000000000000e+02 5.448255999999999932e-02
7.320000000000000000e+02 5.107810000000000128e-02
7.380000000000000000e+02 4.753918000000000033e-02
7.440000000000000000e+02 4.400803999999999827e-02
7.500000000000000000e+02 4.064194000000000140e-02
7.560000000000000000e+02 3.753954000000000318e-02
7.620000000000000000e+02 3.475092999999999932e-02
7.680000000000000000e+02 3.226570000000000132e-02
7.740000000000000000e+02 3.005901999999999880e-02
7.800000000000000000e+02 2.808307999999999985e-02
7.860000000000000000e+02 2.630067999999999989e-02
7.920000000000000000e+02 2.467004999999999892e-02
7.980000000000000000e+02 2.316560999999999967e-02
8.040000000000000000e+02 2.176221000000000058e-02
8.100000000000000000e+02 2.044993999999999978e-02
8.160000000000000000e+02 1.922016000000000002e-02
8.220000000000000000e+02 1.807703999999999908e-02
8.280000000000000000e+02 1.702392000000000141e-02
8.340000000000000000e+02 1.607143000000000113e-02
8.400000000000000000e+02 1.522285999999999952e-02
8.460000000000000000e+02 1.448015000000000066e-02
8.520000000000000000e+02 1.383139000000000070e-02
8.580000000000000000e+02 1.325907999999999948e-02
8.640000000000000000e+02 1.273457000000000061e-02
8.700000000000000000e+02 1.222944999999999935e-02
8.760000000000000000e+02 1.171469999999999977e-02
8.820000000000000000e+02 1.116976000000000080e-02
8.880000000000000000e+02 1.058128000000000020e-02
8.940000000000000000e+02 9.946471999999999605e-03
9.000000000000000000e+02 9.270435000000000481e-03
9.060000000000000000e+02 8.564656999999999826e-03
9.120000000000000000e+02 7.844616999999999910e-03
9.180000000000000000e+02 7.126033999999999841e-03
9.240000000000000000e+02 6.425550000000000359e-03
9.300000000000000000e+02 5.757240999999999748e-03
9.360000000000000000e+02 5.135385000000000123e-03
9.420000000000000000e+02 4.570012000000000033e-03
9.480000000000000000e+02 4.068396000000000165e-03
9.540000000000000000e+02 3.631933999999999857e-03
9.600000000000000000e+02 3.258169999999999903e-03
9.660000000000000000e+02 2.941329999999999813e-03
9.720000000000000000e+02 2.674263999999999981e-03
9.780000000000000000e+02 2.449704000000000031e-03
9.840000000000000000e+02 2.260846999999999857e-03
9.900000000000000000e+02 2.101836000000000156e-03
9.960000000000000000e+02 1.967693999999999867e-03
1.002000000000000000e+03 1.854249999999999995e-03
1.008000000000000000e+03 1.758123000000000108e-03
1.014000000000000000e+03 1.676383999999999947e-03
1.020000000000000000e+03 1.606758999999999922e-03
1.026000000000000000e+03 1.547154999999999928e-03
1.032000000000000000e+03 1.496046000000000008e-03
1.038000000000000000e+03 1.451912999999999988e-03
1.044000000000000000e+03 1.413736999999999980e-03
1.050000000000000000e+03 1.380411000000000008e-03
1.056000000000000000e+03 1.351264999999999931e-03
1.062000000000000000e+03 1.325493000000000070e-03
1.068000000000000000e+03 1.302666000000000067e-03
1.074000000000000000e+03 1.282193999999999955e-03
1.080000000000000000e+03 1.263814000000000040e-03
1.086000000000000000e+03 1.247094999999999931e-03
1.092000000000000000e+03 1.231883000000000023e-03
1.098000000000000000e+03 1.217860000000000080e-03
1.104000000000000000e+03 1.204943999999999894e-03
1.110000000000000000e+03 1.192897000000000055e-03
1.116000000000000000e+03 1.181685000000000027e-03
1.122000000000000000e+03 1.171123999999999950e-03
1.128000000000000000e+03 1.161207999999999945e-03
1.134000000000000000e+03 1.151792999999999914e-03
1.140000000000000000e+03 1.142889999999999922e-03
1.146000000000000000e+03 1.134381000000000061e-03
1.152000000000000000e+03 1.126283999999999966e-03
1.158000000000000000e+03 1.118501000000000044e-03
1.164000000000000000e+03 1.111053999999999991e-03
1.170000000000000000e+03 1.103854999999999940e-03
1.176000000000000000e+03 1.096928000000000052e-03
1.182000000000000000e+03 1.090194000000000059e-03
1.188000000000000000e+03 1.083675999999999997e-03
1.194000000000000000e+03 1.077300000000000002e-03
1.200000000000000000e+03 1.071088999999999895e-03
1.206000000000000000e+03 1.064971999999999967e-03
1.212000000000000000e+03 1.058970999999999914e-03
1.218000000000000000e+03 1.053020999999999905e-03
1.224000000000000000e+03 1.047142999999999945e-03
1.230000000000000000e+03 1.041274000000000019e-03
1.236000000000000000e+03 1.035436000000000039e-03
1.242000000000000000e+03 1.029570000000000051e-03
1.248000000000000000e+03 1.023700000000000001e-03
1.254000000000000000e+03 1.017768999999999965e-03
1.260000000000000000e+03 1.011806000000000077e-03
1.266000000000000000e+03 1.005756000000000011e-03
1.272000000000000000e+03 9.996504000000000674e-04
1.278000000000000000e+03 9.934394999999999944e-04
1.284000000000000000e+03 9.871564000000000207e-04
1.290000000000000000e+03 9.807556000000000260e-04
1.296000000000000000e+03 9.742734999999999547e-04
1.302000000000000000e+03 9.676678000000000189e-04
1.308000000000000000e+03 9.609777000000000336e-04
1.314000000000000000e+03 9.541638000000000073e-04
1.320000000000000000e+03 9.472677999999999567e-04
1.326000000000000000e+03 9.402526000000000243e-04
1.332000000000000000e+03 9.331618000000000074e-04
1.338000000000000000e+03 9.259602000000000457e-04
1.344000000000000000e+03 9.186926000000000207e-04
1.350000000000000000e+03 9.113253000000000412e-04
1.356000000000000000e+03 9.039035000000000169e-04
1.362000000000000000e+03 8.963947999999999578e-04
1.368000000000000000e+03 8.888442999999999561e-04
1.374000000000000000e+03 8.812203000000000440e-04
1.380000000000000000e+03 8.735675999999999945e-04
1.386000000000000000e+03 8.658551000000000442e-04
1.392000000000000000e+03 8.581266999999999845e-04
1.398000000000000000e+03 8.503519999999999655e-04
1.404000000000000000e+03 8.425734999999999518e-04
1.410000000000000000e+03 8.347616999999999668e-04
1.416000000000000000e+03 8.269574999999999712e-04
1.422000000000000000e+03 8.191319999999999765e-04
1.428000000000000000e+03 8.113245000000000482e-04
1.434000000000000000e+03 8.035072000000000308e-04
1.440000000000000000e+03 7.957173999999999584e-04
1.446000000000000000e+03 7.879280999999999481e-04
1.452000000000000000e+03 7.801747999999999626e-04
1.458000000000000000e+03 7.724315999999999518e-04
1.464000000000000000e+03 7.647316000000000356e-04
1.470000000000000000e+03 7.570505999999999850e-04
1.476000000000000000e+03 7.494189999999999749e-04
1.482000000000000000e+03 7.418140000000000367e-04
1.488000000000000000e+03 7.342638999999999546e-04
1.494000000000000000e+03 7.267467999999999585e-04
1.500000000000000000e+03 7.192887999999999496e-04
1.506000000000000000e+03 7.118693999999999847e-04
1.512000000000000000e+03 7.045120999999999458e-04
1.518000000000000000e+03 6.971978999999999677e-04
1.524000000000000000e+03 6.899474999999999532e-04
1.530000000000000000e+03 6.827437000000000002e-04
1.536000000000000000e+03 6.756045999999999926e-04
1.542000000000000000e+03 6.685142000000000037e-04
1.548000000000000000e+03 6.614883000000000004e-04
1.554000000000000000e+03 6.545124000000000254e-04
1.560000000000000000e+03 6.476000000000000202e-04
1.566000000000000000e+03 6.407380999999999971e-04
1.572000000000000000e+03 6.339380000000000145e-04
1.578000000000000000e+03 6.271884000000000139e-04
1.584000000000000000e+03 6.204984999999999884e-04
1.590000000000000000e+03 6.138587999999999510e-04
1.596000000000000000e+03 6.072767999999999656e-04
1.602000000000000000e+03 6.007446000000000487e-04
1.608000000000000000e+03 5.942685999999999975e-04
1.614000000000000000e+03 5.878428000000000429e-04
1.620000000000000000e+03 5.814724000000000064e-04
1.626000000000000000e+03 5.751534999999999677e-04
1.632000000000000000e+03 5.688906999999999775e-04
1.638000000000000000e+03 5.626821000000000383e-04
1.644000000000000000e+03 5.565321000000000243e-04
1.650000000000000000e+03 5.504410999999999636e-04
1.656000000000000000e+03 5.444135999999999810e-04
1.662000000000000000e+03 5.384521999999999876e-04
1.668000000000000000e+03 5.325618999999999536e-04
1.674000000000000000e+03 5.267479000000000258e-04
1.680000000000000000e+03 5.210157000000000200e-04
1.686000000000000000e+03 5.153729999999999596e-04
1.692000000000000000e+03 5.098263000000000014e-04
1.698000000000000000e+03 5.043857000000000115e-04
1.704000000000000000e+03 4.990590000000000477e-04
1.710000000000000000e+03 4.938584999999999677e-04
1.716000000000000000e+03 4.887930999999999873e-04
1.722000000000000000e+03 4.838775000000000237e-04
1.728000000000000000e+03 4.791215999999999834e-04
1.734000000000000000e+03 4.745419999999999977e-04
1.740000000000000000e+03 4.701497000000000228e-04
1.746000000000000000e+03 4.659625000000000030e-04
1.752000000000000000e+03 4.619924999999999986e-04
1.758000000000000000e+03 4.582580999999999959e-04
1.764000000000000000e+03 4.547717999999999748e-04
1.770000000000000000e+03 4.515523000000000236e-04
1.776000000000000000e+03 4.486118000000000202e-04
1.782000000000000000e+03 4.459682999999999768e-04
1.788000000000000000e+03 4.436331999999999862e-04
1.794000000000000000e+03 4.416231999999999970e-04
1.800000000000000000e+03 4.399478999999999760e-04
1.806000000000000000e+03 4.386217000000000089e-04
1.812000000000000000e+03 4.376518999999999830e-04
1.818000000000000000e+03 4.370501000000000052e-04
1.824000000000000000e+03 4.368202999999999756e-04
1.830000000000000000e+03 4.369705000000000204e-04
1.836000000000000000e+03 4.375013000000000187e-04
1.842000000000000000e+03 4.384163999999999856e-04
1.848000000000000000e+03 4.397129999999999962e-04
1.854000000000000000e+03 4.413902000000000147e-04
1.860000000000000000e+03 4.434416000000000269e-04
1.866000000000000000e+03 4.458620999999999743e-04
1.872000000000000000e+03 4.486417000000000248e-04
1.878000000000000000e+03 4.517715000000000164e-04
1.884000000000000000e+03 4.552383999999999814e-04
1.890000000000000000e+03 4.590303000000000222e-04
1.896000000000000000e+03 4.631314000000000090e-04
1.902000000000000000e+03 4.675270000000000250e-04
1.908000000000000000e+03 4.721993999999999974e-04
1.914000000000000000e+03 4.771317999999999978e-04
1.920000000000000000e+03 4.823054000000000121e-04
1.926000000000000000e+03 4.877020000000000140e-04
1.932000000000000000e+03 4.933022000000000015e-04
1.938000000000000000e+03 4.990869999999999465e-04
1.944000000000000000e+03 5.050369000000000299e-04
1.950000000000000000e+03 5.111326999999999928e-04
1.956000000000000000e+03 5.173550999999999758e-04
1.962000000000000000e+03 5.236852000000000390e-04
1.968000000000000000e+03 5.301041000000000260e-04
1.974000000000000000e+03 5.365936000000000186e-04
1.980000000000000000e+03 5.431356999999999505e-04
1.986000000000000000e+03 5.497126999999999656e-04
1.992000000000000000e+03 5.563076000000000132e-04
1.998000000000000000e+03 5.629037000000000363e-04
2.004000000000000000e+03 5.694849999999999999e-04
2.010000000000000000e+03 5.760359000000000052e-04
2.016000000000000000e+03 5.825414999999999587e-04
2.022000000000000000e+03 5.889871000000000516e-04
2.028000000000000000e+03 5.953590999999999831e-04
2.034000000000000000e+03 6.016440000000000286e-04
2.040000000000000000e+03 6.078292000000000113e-04
2.046000000000000000e+03 6.139023000000000396e-04
2.052000000000000000e+03 6.198519000000000207e-04
2.058000000000000000e+03 6.256668000000000385e-04
2.064000000000000000e+03 6.313367000000000501e-04
2.070000000000000000e+03 6.368514999999999723e-04
2.076000000000000000e+03 6.422020000000000289e-04
2.082000000000000000e+03 6.473793000000000039e-04
2.088000000000000000e+03 6.523752999999999540e-04
2.094000000000000000e+03 6.571821000000000043e-04
2.100000000000000000e+03 6.617927999999999701e-04
2.106000000000000000e+03 6.662007999999999862e-04
2.112000000000000000e+03 6.704000000000000323e-04
2.118000000000000000e+03 6.743848999999999677e-04
2.124000000000000000e+03 6.781505999999999645e-04
2.130000000000000000e+03 6.816927000000000403e-04
2.136000000000000000e+03 6.850072999999999492e-04
2.142000000000000000e+03 6.880909000000000157e-04
2.148000000000000000e+03 6.909407999999999696e-04
2.154000000000000000e+03 6.935545999999999682e-04
2.160000000000000000e+03 6.959305000000000482e-04
2.166000000000000000e+03 6.980670000000000234e-04
2.172000000000000000e+03 6.999632999999999463e-04
2.178000000000000000e+03 7.016188999999999716e-04
2.184000000000000000e+03 7.030337999999999908e-04
2.190000000000000000e+03 7.042085999999999919e-04
2.196000000000000000e+03 7.051438999999999624e-04
2.202000000000000000e+03 7.058414000000000485e-04
2.208000000000000000e+03 7.063024000000000429e-04
2.214000000000000000e+03 7.065291999999999710e-04
2.220000000000000000e+03 7.065240000000000409e-04
2.226000000000000000e+03 7.062899000000000087e-04
2.232000000000000000e+03 7.058296000000000361e-04
2.238000000000000000e+03 7.051469000000000096e-04
2.244000000000000000e+03 7.042450000000000446e-04
2.250000000000000000e+03 7.031284000000000492e-04
2.256000000000000000e+03 7.018007999999999842e-04
2.262000000000000000e+03 7.002672000000000367e-04
2.268000000000000000e+03 6.985316000000000528e-04
2.274000000000000000e+03 6.965995999999999907e-04
2.280000000000000000e+03 6.944753999999999814e-04
2.286000000000000000e+03 6.921650000000000112e-04
2.292000000000000000e+03 6.896730999999999478e-04
2.298000000000000000e+03 6.870058000000000284e-04
2.304000000000000000e+03 6.841679000000000467e-04
2.310000000000000000e+03 6.811659000000000507e-04
2.316000000000000000e+03 6.780046999999999767e-04
2.322000000000000000e+03 6.746910000000000494e-04
2.328000000000000000e+03 6.712296999999999882e-04
2.334000000000000000e+03 6.676276999999999776e-04
2.340000000000000000e+03 6.638899999999999879e-04
2.346000000000000000e+03 6.600233000000000272e-04
2.352000000000000000e+03 6.560328000000000253e-04
2.358000000000000000e+03 6.519251999999999903e-04
2.364000000000000000e+03 6.477055000000000009e-04
2.370000000000000000e+03 6.433804999999999906e-04
2.376000000000000000e+03 6.389549000000000444e-04
2.382000000000000000e+03 6.344356999999999471e-04
2.388000000000000000e+03 6.298273000000000066e-04
2.394000000000000000e+03 6.251365000000000480e-04
2.400000000000000000e+03 6.203679000000000138e-04
2.406000000000000000e+03 6.155276999999999580e-04
2.412000000000000000e+03 6.106205000000000400e-04
2.418000000000000000e+03 6.056524999999999886e-04
2.424000000000000000e+03 6.006279000000000435e-04
2.430000000000000000e+03 5.955526999999999739e-04
2.436000000000000000e+03 5.904308999999999513e-04
2.442000000000000000e+03 5.852683000000000017e-04
2.448000000000000000e+03 5.800687000000000117e-04
2.454000000000000000e+03 5.748377000000000478e-04
2.460000000000000000e+03 5.695786000000000425e-04
2.466000000000000000e+03 5.642969999999999540e-04
2.472000000000000000e+03 5.589961000000000062e-04
2.478000000000000000e+03 5.536808000000000268e-04
2.484000000000000000e+03 5.483543000000000228e-04
2.490000000000000000e+03 5.430212000000000450e-04
2.496000000000000000e+03 5.376845000000000322e-04
2.502000000000000000e+03 5.323485000000000413e-04
2.508000000000000000e+03 5.270157999999999831e-04
2.514000000000000000e+03 5.216905999999999887e-04
2.520000000000000000e+03 5.163751000000000495e-04
2.526000000000000000e+03 5.110734000000000457e-04
2.532000000000000000e+03 5.057873000000000490e-04
2.538000000000000000e+03 5.005206999999999799e-04
2.544000000000000000e+03 4.952751000000000245e-04
2.550000000000000000e+03 4.900539999999999671e-04
2.556000000000000000e+03 4.848588000000000138e-04
2.562000000000000000e+03 4.796927999999999891e-04
2.568000000000000000e+03 4.745570999999999969e-04
2.574000000000000000e+03 4.694545999999999962e-04
2.580000000000000000e+03 4.643863999999999826e-04
2.586000000000000000e+03 4.593549000000000156e-04
2.592000000000000000e+03 4.543610000000000227e-04
2.598000000000000000e+03 4.494071000000000090e-04
2.604000000000000000e+03 4.444936999999999825e-04
2.610000000000000000e+03 4.396229999999999886e-04
2.616000000000000000e+03 4.347951999999999872e-04
2.622000000000000000e+03 4.300123000000000096e-04
2.628000000000000000e+03 4.252743999999999817e-04
2.634000000000000000e+03 4.205831000000000153e-04
2.640000000000000000e+03 4.159386000000000159e-04
2.646000000000000000e+03 4.113421000000000135e-04
2.652000000000000000e+03 4.067936999999999877e-04
2.658000000000000000e+03 4.022942999999999745e-04
2.664000000000000000e+03 3.978438999999999739e-04
2.670000000000000000e+03 3.934432999999999876e-04
2.676000000000000000e+03 3.890920999999999876e-04
2.682000000000000000e+03 3.847912999999999898e-04
2.688000000000000000e+03 3.805402000000000264e-04
2.694000000000000000e+03 3.763393999999999767e-04
2.700000000000000000e+03 3.721884999999999755e-04
2.706000000000000000e+03 3.680878000000000166e-04
2.712000000000000000e+03 3.640367000000000039e-04
2.718000000000000000e+03 3.600354000000000054e-04
2.724000000000000000e+03 3.560831999999999995e-04
2.730000000000000000e+03 3.521802999999999999e-04
2.736000000000000000e+03 3.483259000000000051e-04
2.742000000000000000e+03 3.445200000000000150e-04
2.748000000000000000e+03 3.407617999999999737e-04
2.754000000000000000e+03 3.370512000000000096e-04
2.760000000000000000e+03 3.333871999999999986e-04
2.766000000000000000e+03 3.297698999999999748e-04
2.772000000000000000e+03 3.261981000000000169e-04
2.778000000000000000e+03 3.226718000000000164e-04
2.784000000000000000e+03 3.191897999999999979e-04
2.790000000000000000e+03 3.157521000000000156e-04
2.796000000000000000e+03 3.123574999999999854e-04
2.802000000000000000e+03 3.090058000000000019e-04
2.808000000000000000e+03 3.056959000000000152e-04
2.814000000000000000e+03 3.024276000000000113e-04
2.820000000000000000e+03 2.991997000000000146e-04
2.826000000000000000e+03 2.960118999999999771e-04
2.832000000000000000e+03 2.928631999999999915e-04
2.838000000000000000e+03 2.897530999999999956e-04
2.844000000000000000e+03 2.866807999999999878e-04
2.850000000000000000e+03 2.836456999999999802e-04
2.856000000000000000e+03 2.806468000000000114e-04
2.862000000000000000e+03 2.776837999999999789e-04
2.868000000000000000e+03 2.747555999999999957e-04
2.874000000000000000e+03 2.718619000000000135e-04
2.880000000000000000e+03 2.690015999999999827e-04
2.886000000000000000e+03 2.661744000000000176e-04
2.892000000000000000e+03 2.633792999999999941e-04
2.898000000000000000e+03 2.606158999999999928e-04
2.904000000000000000e+03 2.578831999999999978e-04
2.910000000000000000e+03 2.551809999999999951e-04
2.916000000000000000e+03 2.525081999999999891e-04
2.922000000000000000e+03 2.498644999999999859e-04
2.928000000000000000e+03 2.472490999999999838e-04
2.934000000000000000e+03 2.446616000000000090e-04
2.940000000000000000e+03 2.421010999999999986e-04
2.946000000000000000e+03 2.395673000000000127e-04
2.952000000000000000e+03 2.370595000000000026e-04
2.958000000000000000e+03 2.345771000000000076e-04
2.964000000000000000e+03 2.321196999999999996e-04
2.970000000000000000e+03 2.296866999999999908e-04
2.976000000000000000e+03 2.272774999999999936e-04
2.982000000000000000e+03 2.248917000000000071e-04
2.988000000000000000e+03 2.225287999999999962e-04
2.994000000000000000e+03 2.201883999999999873e-04
3.000000000000000000e+03 2.178698000000000125e-04
3.006000000000000000e+03 2.155728000000000039e-04
3.012000000000000000e+03 2.132968000000000006e-04
3.018000000000000000e+03 2.110415000000000088e-04
3.024000000000000000e+03 2.088065000000000006e-04
3.030000000000000000e+03 2.065912999999999951e-04
3.036000000000000000e+03 2.043954999999999915e-04
3.042000000000000000e+03 2.022189000000000029e-04
3.048000000000000000e+03 2.000608999999999873e-04
3.054000000000000000e+03 1.979213999999999919e-04
3.060000000000000000e+03 1.957999999999999888e-04
3.066000000000000000e+03 1.936963000000000042e-04
3.072000000000000000e+03 1.916099999999999900e-04
3.078000000000000000e+03 1.895408000000000065e-04
3.084000000000000000e+03 1.874885000000000126e-04
3.090000000000000000e+03 1.854527999999999873e-04
3.096000000000000000e+03 1.834333999999999910e-04
3.102000000000000000e+03 1.814300000000000027e-04
3.108000000000000000e+03 1.794424000000000084e-04
3.114000000000000000e+03 1.774703999999999941e-04
3.120000000000000000e+03 1.755136999999999930e-04
3.126000000000000000e+03 1.735721999999999981e-04
3.132000000000000000e+03 1.716455999999999885e-04
3.138000000000000000e+03 1.697337000000000043e-04
3.144000000000000000e+03 1.678363000000000045e-04
3.150000000000000000e+03 1.659533000000000091e-04
3.156000000000000000e+03 1.640843999999999972e-04
3.162000000000000000e+03 1.622294999999999889e-04
3.168000000000000000e+03 1.603885000000000044e-04
3.174000000000000000e+03 1.585612000000000024e-04
3.180000000000000000e+03 1.567473999999999962e-04
3.186000000000000000e+03 1.549470000000000057e-04
3.192000000000000000e+03 1.531598999999999970e-04
3.198000000000000000e+03 1.513859000000000103e-04
3.204000000000000000e+03 1.496249999999999913e-04
3.210000000000000000e+03 1.478770000000000074e-04
3.216000000000000000e+03 1.461416999999999903e-04
3.222000000000000000e+03 1.444192000000000013e-04
3.228000000000000000e+03 1.427091999999999922e-04
3.234000000000000000e+03 1.410117999999999973e-04
3.240000000000000000e+03 1.393266999999999954e-04
3.246000000000000000e+03 1.376539999999999936e-04
3.252000000000000000e+03 1.359935000000000050e-04
3.258000000000000000e+03 1.343450999999999955e-04
3.264000000000000000e+03 1.327088999999999992e-04
3.270000000000000000e+03 1.310847000000000021e-04
3.276000000000000000e+03 1.294723999999999973e-04
3.282000000000000000e+03 1.278720000000000117e-04
3.288000000000000000e+03 1.262834000000000114e-04
3.294000000000000000e+03 1.247065999999999962e-04
3.300000000000000000e+03 1.231415000000000135e-04
3.306000000000000000e+03 1.215880999999999955e-04
3.312000000000000000e+03 1.200463000000000029e-04
3.318000000000000000e+03 1.185160000000000017e-04
3.324000000000000000e+03 1.169972999999999987e-04
3.330000000000000000e+03 1.154899999999999937e-04
3.336000000000000000e+03 1.139941999999999936e-04
3.342000000000000000e+03 1.125098000000000049e-04
3.348000000000000000e+03 1.110368000000000005e-04
3.354000000000000000e+03 1.095749999999999936e-04
3.360000000000000000e+03 1.081245999999999981e-04
3.366000000000000000e+03 1.066854000000000001e-04
3.372000000000000000e+03 1.052575000000000065e-04
3.378000000000000000e+03 1.038407999999999969e-04
3.384000000000000000e+03 1.024352999999999982e-04
3.390000000000000000e+03 1.010409000000000036e-04
3.396000000000000000e+03 9.965758999999999870e-05
3.402000000000000000e+03 9.828542000000000062e-05
3.408000000000000000e+03 9.692434000000000585e-05
3.414000000000000000e+03 9.557429999999999734e-05
3.420000000000000000e+03 9.423531000000000290e-05
3.426000000000000000e+03 9.290731000000000477e-05
3.432000000000000000e+03 9.159033000000000506e-05
3.438000000000000000e+03 9.028429999999999886e-05
3.444000000000000000e+03 8.898924000000000114e-05
3.450000000000000000e+03 8.770509999999999483e-05
3.456000000000000000e+03 8.643189999999999489e-05
3.462000000000000000e+03 8.516956999999999642e-05
3.468000000000000000e+03 8.391814000000000153e-05
3.474000000000000000e+03 8.267756000000000671e-05
3.480000000000000000e+03 8.144783999999999911e-05
3.486000000000000000e+03 8.022893000000000233e-05
3.492000000000000000e+03 7.902085000000000424e-05
3.498000000000000000e+03 7.782355000000000132e-05
3.504000000000000000e+03 7.663703999999999428e-05
3.510000000000000000e+03 7.546127000000000672e-05
3.516000000000000000e+03 7.429627000000000008e-05
3.522000000000000000e+03 7.314197999999999728e-05
3.528000000000000000e+03 7.199840999999999902e-05
3.534000000000000000e+03 7.086552000000000248e-05
3.540000000000000000e+03 6.974330999999999413e-05
3.546000000000000000e+03 6.863175999999999966e-05
3.552000000000000000e+03 6.753085000000000413e-05
3.558000000000000000e+03 6.644055000000000544e-05
3.564000000000000000e+03 6.536087000000000429e-05
3.570000000000000000e+03 6.429175999999999717e-05
3.576000000000000000e+03 6.323322999999999834e-05
3.582000000000000000e+03 6.218523000000000431e-05
3.588000000000000000e+03 6.114777000000000222e-05
3.594000000000000000e+03 6.012080000000000213e-05
3.600000000000000000e+03 5.910432999999999795e-05
3.606000000000000000e+03 5.809832000000000044e-05
3.612000000000000000e+03 5.710276000000000213e-05
3.618000000000000000e+03 5.611761000000000022e-05
3.624000000000000000e+03 5.514287000000000149e-05
3.630000000000000000e+03 5.417850000000000313e-05
3.636000000000000000e+03 5.322449999999999837e-05
3.642000000000000000e+03 5.228081000000000335e-05
3.648000000000000000e+03 5.134744999999999913e-05
3.654000000000000000e+03 5.042435000000000114e-05
3.660000000000000000e+03 4.951152999999999723e-05
3.666000000000000000e+03 4.860892000000000283e-05
3.672000000000000000e+03 4.771653999999999902e-05
3.678000000000000000e+03 4.683432000000000122e-05
3.684000000000000000e+03 4.596227000000000336e-05
3.690000000000000000e+03 4.510034000000000194e-05
3.696000000000000000e+03 4.424851000000000234e-05
3.702000000000000000e+03 4.340675000000000246e-05
3.708000000000000000e+03 4.257504000000000090e-05
3.714000000000000000e+03 4.175334000000000163e-05
3.720000000000000000e+03 4.094162000000000257e-05
3.726000000000000000e+03 4.013986000000000230e-05
3.732000000000000000e+03 3.934801999999999804e-05
3.738000000000000000e+03 3.856608000000000193e-05
3.744000000000000000e+03 3.779399999999999763e-05
3.750000000000000000e+03 3.703175000000000336e-05
3.756000000000000000e+03 3.627929999999999670e-05
3.762000000000000000e+03 3.553662000000000265e-05
3.768000000000000000e+03 3.480367999999999879e-05
3.774000000000000000e+03 3.408044000000000264e-05
3.780000000000000000e+03 3.336686999999999856e-05
3.786000000000000000e+03 3.266293999999999800e-05
3.792000000000000000e+03 3.196861999999999886e-05
3.798000000000000000e+03 3.128386999999999835e-05
3.804000000000000000e+03 3.060865000000000043e-05
3.810000000000000000e+03 2.994295000000000103e-05
3.816000000000000000e+03 2.928672000000000003e-05
3.822000000000000000e+03 2.863992000000000141e-05
3.828000000000000000e+03 2.800254000000000108e-05
3.834000000000000000e+03 2.737452999999999894e-05
3.840000000000000000e+03 2.675585999999999966e-05
3.846000000000000000e+03 2.614650000000000115e-05
3.852000000000000000e+03 2.554642000000000130e-05
3.858000000000000000e+03 2.495559000000000140e-05
3.864000000000000000e+03 2.437396999999999866e-05
3.870000000000000000e+03 2.380153999999999845e-05
3.876000000000000000e+03 2.323826000000000136e-05
3.882000000000000000e+03 2.268411999999999992e-05
3.888000000000000000e+03 2.213907000000000079e-05
3.894000000000000000e+03 2.160308999999999919e-05
3.900000000000000000e+03 2.107616000000000049e-05
3.906000000000000000e+03 2.055825999999999991e-05
3.912000000000000000e+03 2.004935000000000143e-05
3.918000000000000000e+03 1.954942000000000095e-05
3.924000000000000000e+03 1.905845000000000046e-05
3.930000000000000000e+03 1.857641999999999857e-05
3.936000000000000000e+03 1.810331000000000066e-05
3.942000000000000000e+03 1.763910999999999924e-05
3.948000000000000000e+03 1.718379999999999970e-05
3.954000000000000000e+03 1.673738999999999934e-05
3.960000000000000000e+03 1.629984999999999946e-05
3.966000000000000000e+03 1.587119000000000076e-05
3.972000000000000000e+03 1.545139999999999914e-05
3.978000000000000000e+03 1.504049000000000039e-05
3.984000000000000000e+03 1.463845999999999943e-05
3.990000000000000000e+03 1.424532000000000035e-05
3.996000000000000000e+03 1.386108000000000045e-05
4.002000000000000000e+03 1.348575000000000044e-05
4.008000000000000000e+03 1.311936999999999972e-05
4.014000000000000000e+03 1.276193999999999999e-05
4.020000000000000000e+03 1.241350000000000066e-05
4.026000000000000000e+03 1.207408000000000045e-05
4.032000000000000000e+03 1.174372000000000045e-05
4.038000000000000000e+03 1.142244999999999937e-05
4.044000000000000000e+03 1.111032000000000072e-05
4.050000000000000000e+03 1.080739000000000021e-05
4.056000000000000000e+03 1.051368999999999996e-05
4.062000000000000000e+03 1.022930000000000047e-05
4.068000000000000000e+03 9.954259000000000065e-06


==> images/iterJacobiCv/output_jacobi_257.txt <==
6.000000000000000000e+00 4.686239999999999850e-01
1.200000000000000000e+01 3.730992000000000197e-01
1.800000000000000000e+01 3.271074999999999955e-01
2.400000000000000000e+01 2.984814000000000078e-01
3.000000000000000000e+01 2.783568000000000153e-01
3.600000000000000000e+01 2.631633999999999918e-01
4.200000000000000000e+01 2.511409000000000002e-01
4.800000000000000000e+01 2.413117999999999930e-01
5.400000000000000000e+01 2.330820000000000114e-01
6.000000000000000000e+01 2.260650999999999911e-01
6.600000000000000000e+01 2.199982000000000049e-01
7.200000000000000000e+01 2.146939999999999960e-01
7.800000000000000000e+01 2.100141000000000091e-01
8.400000000000000000e+01 2.058534999999999948e-01
9.000000000000000000e+01 2.021299000000000012e-01
9.600000000000000000e+01 1.987774999999999959e-01
1.020000000000000000e+02 1.957428999999999975e-01
1.080000000000000000e+02 1.929819000000000118e-01
1.140000000000000000e+02 1.904573999999999989e-01
1.200000000000000000e+02 1.881384000000000112e-01
1.260000000000000000e+02 1.859984000000000082e-01
1.320000000000000000e+02 1.840149000000000090e-01
1.380000000000000000e+02 1.821686000000000138e-01
1.440000000000000000e+02 1.804428999999999894e-01
1.500000000000000000e+02 1.788235999999999992e-01
1.560000000000000000e+02 1.772983999999999949e-01
1.620000000000000000e+02 1.758567000000000047e-01
1.680000000000000000e+02 1.744893000000000138e-01
1.740000000000000000e+02 1.731882999999999895e-01
1.800000000000000000e+02 1.719467000000000079e-01
1.860000000000000000e+02 1.707587000000000133e-01
1.920000000000000000e+02 1.696188999999999891e-01
1.980000000000000000e+02 1.685228000000000004e-01
2.040000000000000000e+02 1.674664999999999904e-01
2.100000000000000000e+02 1.664464999999999972e-01
2.160000000000000000e+02 1.654596999999999873e-01
2.220000000000000000e+02 1.645034999999999969e-01
2.280000000000000000e+02 1.635755999999999877e-01
2.340000000000000000e+02 1.626737000000000044e-01
2.400000000000000000e+02 1.617960999999999983e-01
2.460000000000000000e+02 1.609412000000000065e-01
2.520000000000000000e+02 1.601075000000000137e-01
2.580000000000000000e+02 1.592936000000000074e-01
2.640000000000000000e+02 1.584984999999999866e-01
2.700000000000000000e+02 1.577210000000000001e-01
2.760000000000000000e+02 1.569602999999999970e-01
2.820000000000000000e+02 1.562153000000000014e-01
2.880000000000000000e+02 1.554854999999999987e-01
2.940000000000000000e+02 1.547699999999999909e-01
3.000000000000000000e+02 1.540681999999999885e-01
3.060000000000000000e+02 1.533795000000000019e-01
3.120000000000000000e+02 1.527033999999999891e-01
3.180000000000000000e+02 1.520392000000000132e-01
3.240000000000000000e+02 1.513867000000000129e-01
3.300000000000000000e+02 1.507452999999999987e-01
3.360000000000000000e+02 1.501145000000000118e-01
3.420000000000000000e+02 1.494940999999999909e-01
3.480000000000000000e+02 1.488837000000000077e-01
3.540000000000000000e+02 1.482827999999999924e-01
3.600000000000000000e+02 1.476912999999999976e-01
3.660000000000000000e+02 1.471087000000000089e-01
3.720000000000000000e+02 1.465347999999999928e-01
3.780000000000000000e+02 1.459693999999999992e-01
3.840000000000000000e+02 1.454120999999999886e-01
3.900000000000000000e+02 1.448627000000000109e-01
3.960000000000000000e+02 1.443210000000000048e-01
4.020000000000000000e+02 1.437867999999999924e-01
4.080000000000000000e+02 1.432597999999999927e-01
4.140000000000000000e+02 1.427398000000000000e-01
4.200000000000000000e+02 1.422266000000000086e-01
4.260000000000000000e+02 1.417200000000000126e-01
4.320000000000000000e+02 1.412199000000000093e-01
4.380000000000000000e+02 1.407260999999999929e-01
4.440000000000000000e+02 1.402384000000000130e-01
4.500000000000000000e+02 1.397566000000000086e-01
4.560000000000000000e+02 1.392806000000000044e-01
4.620000000000000000e+02 1.388101999999999947e-01
4.680000000000000000e+02 1.383452000000000015e-01
4.740000000000000000e+02 1.378855999999999971e-01
4.800000000000000000e+02 1.374312000000000034e-01
4.860000000000000000e+02 1.369818999999999898e-01
4.920000000000000000e+02 1.365375000000000061e-01
4.980000000000000000e+02 1.360978999999999939e-01
5.040000000000000000e+02 1.356631000000000087e-01
5.100000000000000000e+02 1.352327999999999864e-01
5.160000000000000000e+02 1.348069000000000073e-01
5.220000000000000000e+02 1.343853999999999882e-01
5.280000000000000000e+02 1.339682000000000095e-01
5.340000000000000000e+02 1.335552000000000128e-01
5.400000000000000000e+02 1.331461999999999923e-01
5.460000000000000000e+02 1.327411000000000008e-01
5.520000000000000000e+02 1.323400000000000132e-01
5.580000000000000000e+02 1.319425999999999932e-01
5.640000000000000000e+02 1.315488999999999964e-01
5.700000000000000000e+02 1.311588999999999949e-01
5.760000000000000000e+02 1.307724000000000109e-01
5.820000000000000000e+02 1.303893000000000135e-01
5.880000000000000000e+02 1.300097000000000058e-01
5.940000000000000000e+02 1.296333000000000069e-01
6.000000000000000000e+02 1.292601999999999918e-01
6.060000000000000000e+02 1.288903000000000132e-01
6.120000000000000000e+02 1.285235000000000127e-01
6.180000000000000000e+02 1.281596999999999875e-01
6.240000000000000000e+02 1.277989999999999959e-01
6.300000000000000000e+02 1.274411000000000016e-01
6.360000000000000000e+02 1.270861000000000074e-01
6.420000000000000000e+02 1.267340000000000133e-01
6.480000000000000000e+02 1.263846000000000136e-01
6.540000000000000000e+02 1.260379000000000083e-01
6.600000000000000000e+02 1.256938999999999973e-01
6.660000000000000000e+02 1.253525000000000056e-01
6.720000000000000000e+02 1.250136000000000025e-01
6.780000000000000000e+02 1.246772000000000019e-01
6.840000000000000000e+02 1.243434000000000067e-01
6.900000000000000000e+02 1.240118999999999944e-01
6.960000000000000000e+02 1.236827999999999955e-01
7.020000000000000000e+02 1.233560999999999963e-01
7.080000000000000000e+02 1.230316999999999938e-01
7.140000000000000000e+02 1.227094999999999991e-01
7.200000000000000000e+02 1.223896000000000012e-01
7.260000000000000000e+02 1.220717999999999942e-01
7.320000000000000000e+02 1.217561999999999950e-01
7.380000000000000000e+02 1.214427000000000006e-01
7.440000000000000000e+02 1.211312999999999973e-01
7.500000000000000000e+02 1.208219999999999988e-01
7.560000000000000000e+02 1.205147000000000024e-01
7.620000000000000000e+02 1.202093000000000050e-01
7.680000000000000000e+02 1.199059999999999987e-01
7.740000000000000000e+02 1.196045000000000025e-01
7.800000000000000000e+02 1.193049999999999944e-01
7.860000000000000000e+02 1.190072999999999964e-01
7.920000000000000000e+02 1.187114999999999976e-01
7.980000000000000000e+02 1.184174999999999950e-01
8.040000000000000000e+02 1.181253000000000025e-01
8.100000000000000000e+02 1.178349000000000063e-01
8.160000000000000000e+02 1.175462000000000035e-01
8.220000000000000000e+02 1.172592999999999969e-01
8.280000000000000000e+02 1.169739999999999946e-01
8.340000000000000000e+02 1.166903999999999997e-01
8.400000000000000000e+02 1.164084999999999981e-01
8.460000000000000000e+02 1.161282000000000009e-01
8.520000000000000000e+02 1.158495999999999970e-01
8.580000000000000000e+02 1.155724999999999947e-01
8.640000000000000000e+02 1.152969999999999967e-01
8.700000000000000000e+02 1.150231000000000031e-01
8.760000000000000000e+02 1.147506999999999971e-01
8.820000000000000000e+02 1.144798000000000066e-01
8.880000000000000000e+02 1.142104000000000036e-01
8.940000000000000000e+02 1.139425000000000021e-01
9.000000000000000000e+02 1.136761000000000021e-01
9.060000000000000000e+02 1.134111000000000008e-01
9.120000000000000000e+02 1.131476000000000010e-01
9.180000000000000000e+02 1.128854999999999997e-01
9.240000000000000000e+02 1.126246999999999943e-01
9.300000000000000000e+02 1.123654000000000042e-01
9.360000000000000000e+02 1.121073999999999959e-01
9.420000000000000000e+02 1.118508000000000002e-01
9.480000000000000000e+02 1.115955000000000003e-01
9.540000000000000000e+02 1.113415999999999989e-01
9.600000000000000000e+02 1.110889999999999933e-01
9.660000000000000000e+02 1.108375999999999945e-01
9.720000000000000000e+02 1.105875999999999942e-01
9.780000000000000000e+02 1.103388000000000008e-01
9.840000000000000000e+02 1.100913000000000030e-01
9.900000000000000000e+02 1.098449999999999982e-01
9.960000000000000000e+02 1.096000000000000030e-01
1.002000000000000000e+03 1.093562000000000006e-01
1.008000000000000000e+03 1.091136000000000050e-01
1.014000000000000000e+03 1.088722000000000023e-01
1.020000000000000000e+03 1.086320000000000063e-01
1.026000000000000000e+03 1.083929000000000004e-01
1.032000000000000000e+03 1.081551000000000040e-01
1.038000000000000000e+03 1.079183999999999977e-01
1.044000000000000000e+03 1.076827999999999952e-01
1.050000000000000000e+03 1.074483999999999995e-01
1.056000000000000000e+03 1.072150999999999937e-01
1.062000000000000000e+03 1.069829000000000058e-01
1.068000000000000000e+03 1.067517999999999939e-01
1.074000000000000000e+03 1.065216999999999969e-01
1.080000000000000000e+03 1.062926000000000010e-01
1.086000000000000000e+03 1.060643000000000002e-01
1.092000000000000000e+03 1.058359999999999995e-01
1.098000000000000000e+03 1.056065000000000059e-01
1.104000000000000000e+03 1.053726999999999997e-01
1.110000000000000000e+03 1.051298999999999984e-01
1.116000000000000000e+03 1.048721999999999988e-01
1.122000000000000000e+03 1.045946999999999988e-01
1.128000000000000000e+03 1.042953999999999964e-01
1.134000000000000000e+03 1.039757999999999932e-01
1.140000000000000000e+03 1.036398999999999931e-01
1.146000000000000000e+03 1.032923000000000036e-01
1.152000000000000000e+03 1.029367999999999950e-01
1.158000000000000000e+03 1.025753999999999971e-01
1.164000000000000000e+03 1.022085999999999967e-01
1.170000000000000000e+03 1.018358999999999931e-01
1.176000000000000000e+03 1.014562999999999993e-01
1.182000000000000000e+03 1.010680999999999941e-01
1.188000000000000000e+03 1.006699999999999956e-01
1.194000000000000000e+03 1.002607999999999971e-01
1.200000000000000000e+03 9.983930000000000582e-02
1.206000000000000000e+03 9.940459000000000100e-02
1.212000000000000000e+03 9.895587999999999607e-02
1.218000000000000000e+03 9.849235000000000628e-02
1.224000000000000000e+03 9.801295999999999620e-02
1.230000000000000000e+03 9.751596999999999349e-02
1.236000000000000000e+03 9.699839000000000377e-02
1.242000000000000000e+03 9.645568999999999671e-02
1.248000000000000000e+03 9.588241999999999599e-02
1.254000000000000000e+03 9.527383000000000379e-02
1.260000000000000000e+03 9.462769999999999515e-02
1.266000000000000000e+03 9.394495999999999403e-02
1.272000000000000000e+03 9.322890999999999817e-02
1.278000000000000000e+03 9.248367000000000393e-02
1.284000000000000000e+03 9.171276000000000428e-02
1.290000000000000000e+03 9.091841999999999979e-02
1.296000000000000000e+03 9.010144999999999960e-02
1.302000000000000000e+03 8.926159999999999650e-02
1.308000000000000000e+03 8.839787000000000339e-02
1.314000000000000000e+03 8.750895999999999675e-02
1.320000000000000000e+03 8.659350000000000380e-02
1.326000000000000000e+03 8.565016000000000296e-02
1.332000000000000000e+03 8.467779999999999752e-02
1.338000000000000000e+03 8.367542000000000035e-02
1.344000000000000000e+03 8.264217000000000091e-02
1.350000000000000000e+03 8.157728000000000201e-02
1.356000000000000000e+03 8.048007000000000077e-02
1.362000000000000000e+03 7.934984999999999955e-02
1.368000000000000000e+03 7.818593999999999544e-02
1.374000000000000000e+03 7.698760999999999799e-02
1.380000000000000000e+03 7.575413999999999759e-02
1.386000000000000000e+03 7.448472999999999900e-02
1.392000000000000000e+03 7.317857999999999308e-02
1.398000000000000000e+03 7.183480999999999894e-02
1.404000000000000000e+03 7.045250000000000123e-02
1.410000000000000000e+03 6.903062999999999561e-02
1.416000000000000000e+03 6.756811999999999541e-02
1.422000000000000000e+03 6.606373000000000106e-02
1.428000000000000000e+03 6.451611999999999625e-02
1.434000000000000000e+03 6.292374000000000578e-02
1.440000000000000000e+03 6.128485000000000182e-02
1.446000000000000000e+03 5.959742999999999985e-02
1.452000000000000000e+03 5.785917000000000143e-02
1.458000000000000000e+03 5.606734000000000023e-02
1.464000000000000000e+03 5.421872999999999970e-02
1.470000000000000000e+03 5.230946000000000207e-02
1.476000000000000000e+03 5.033416000000000279e-02
1.482000000000000000e+03 4.828231999999999663e-02
1.488000000000000000e+03 4.613633000000000317e-02
1.494000000000000000e+03 4.389325000000000171e-02
1.500000000000000000e+03 4.159867999999999899e-02
1.506000000000000000e+03 3.934068000000000287e-02
1.512000000000000000e+03 3.720445000000000002e-02
1.518000000000000000e+03 3.524656000000000317e-02
1.524000000000000000e+03 3.348422999999999677e-02
1.530000000000000000e+03 3.191060999999999898e-02
1.536000000000000000e+03 3.050115000000000118e-02
1.542000000000000000e+03 2.922856999999999886e-02
1.548000000000000000e+03 2.806426000000000059e-02
1.554000000000000000e+03 2.698510000000000145e-02
1.560000000000000000e+03 2.597129999999999925e-02
1.566000000000000000e+03 2.500899999999999998e-02
1.572000000000000000e+03 2.408771999999999996e-02
1.578000000000000000e+03 2.320144000000000026e-02
1.584000000000000000e+03 2.234664000000000095e-02
1.590000000000000000e+03 2.152271999999999866e-02
1.596000000000000000e+03 2.073047000000000084e-02
1.602000000000000000e+03 1.997190000000000076e-02
1.608000000000000000e+03 1.924885999999999958e-02
1.614000000000000000e+03 1.856251999999999902e-02
1.620000000000000000e+03 1.791227999999999917e-02
1.626000000000000000e+03 1.729537999999999909e-02
1.632000000000000000e+03 1.670657000000000045e-02
1.638000000000000000e+03 1.613844999999999863e-02
1.644000000000000000e+03 1.558215999999999941e-02
1.650000000000000000e+03 1.502829999999999964e-02
1.656000000000000000e+03 1.446821000000000045e-02
1.662000000000000000e+03 1.389489000000000002e-02
1.668000000000000000e+03 1.330392000000000033e-02
1.674000000000000000e+03 1.269390999999999922e-02
1.680000000000000000e+03 1.206651000000000078e-02
1.686000000000000000e+03 1.142635999999999999e-02
1.692000000000000000e+03 1.078023000000000002e-02
1.698000000000000000e+03 1.013664000000000058e-02
1.704000000000000000e+03 9.504467000000000818e-03
1.710000000000000000e+03 8.892693000000000125e-03
1.716000000000000000e+03 8.308779000000000511e-03
1.722000000000000000e+03 7.758792999999999940e-03
1.728000000000000000e+03 7.246192999999999731e-03
1.734000000000000000e+03 6.772438000000000416e-03
1.740000000000000000e+03 6.336597000000000236e-03
1.746000000000000000e+03 5.936364000000000397e-03
1.752000000000000000e+03 5.568402000000000074e-03
1.758000000000000000e+03 5.229240999999999924e-03
1.764000000000000000e+03 4.915713999999999848e-03
1.770000000000000000e+03 4.625269000000000429e-03
1.776000000000000000e+03 4.356009999999999570e-03
1.782000000000000000e+03 4.106544999999999640e-03
1.788000000000000000e+03 3.875782999999999832e-03
1.794000000000000000e+03 3.662758999999999807e-03
1.800000000000000000e+03 3.466484000000000145e-03
1.806000000000000000e+03 3.285928000000000026e-03
1.812000000000000000e+03 3.119989000000000096e-03
1.818000000000000000e+03 2.967548999999999881e-03
1.824000000000000000e+03 2.827496000000000089e-03
1.830000000000000000e+03 2.698770000000000075e-03
1.836000000000000000e+03 2.580382999999999896e-03
1.842000000000000000e+03 2.471430000000000154e-03
1.848000000000000000e+03 2.371100000000000117e-03
1.854000000000000000e+03 2.278655000000000090e-03
1.860000000000000000e+03 2.193449000000000093e-03
1.866000000000000000e+03 2.114887000000000190e-03
1.872000000000000000e+03 2.042452000000000156e-03
1.878000000000000000e+03 1.975657000000000021e-03
1.884000000000000000e+03 1.914083000000000017e-03
1.890000000000000000e+03 1.857315999999999915e-03
1.896000000000000000e+03 1.805015999999999999e-03
1.902000000000000000e+03 1.756821999999999898e-03
1.908000000000000000e+03 1.712451000000000034e-03
1.914000000000000000e+03 1.671582999999999923e-03
1.920000000000000000e+03 1.633984000000000001e-03
1.926000000000000000e+03 1.599364999999999945e-03
1.932000000000000000e+03 1.567531000000000046e-03
1.938000000000000000e+03 1.538220000000000082e-03
1.944000000000000000e+03 1.511270000000000105e-03
1.950000000000000000e+03 1.486445000000000084e-03
1.956000000000000000e+03 1.463611000000000079e-03
1.962000000000000000e+03 1.442553000000000064e-03
1.968000000000000000e+03 1.423163000000000076e-03
1.974000000000000000e+03 1.405247000000000093e-03
1.980000000000000000e+03 1.388717999999999940e-03
1.986000000000000000e+03 1.373401000000000005e-03
1.992000000000000000e+03 1.359228999999999993e-03
1.998000000000000000e+03 1.346044999999999924e-03
2.004000000000000000e+03 1.333799000000000096e-03
2.010000000000000000e+03 1.322349999999999914e-03
2.016000000000000000e+03 1.311660999999999990e-03
2.022000000000000000e+03 1.301606999999999981e-03
2.028000000000000000e+03 1.292165000000000067e-03
2.034000000000000000e+03 1.283222000000000095e-03
2.040000000000000000e+03 1.274764000000000062e-03
2.046000000000000000e+03 1.266692999999999942e-03
2.052000000000000000e+03 1.259003000000000075e-03
2.058000000000000000e+03 1.251607000000000067e-03
2.064000000000000000e+03 1.244504999999999917e-03
2.070000000000000000e+03 1.237620000000000040e-03
2.076000000000000000e+03 1.230959000000000003e-03
2.082000000000000000e+03 1.224452999999999913e-03
2.088000000000000000e+03 1.218115000000000083e-03
2.094000000000000000e+03 1.211882000000000063e-03
2.100000000000000000e+03 1.205771999999999920e-03
2.106000000000000000e+03 1.199729000000000073e-03
2.112000000000000000e+03 1.193772000000000062e-03
2.118000000000000000e+03 1.187853999999999906e-03
2.124000000000000000e+03 1.181994999999999921e-03
2.130000000000000000e+03 1.176153000000000094e-03
2.136000000000000000e+03 1.170351000000000030e-03
2.142000000000000000e+03 1.164550000000000090e-03
2.148000000000000000e+03 1.158774999999999909e-03
2.154000000000000000e+03 1.152992999999999943e-03
2.160000000000000000e+03 1.147227999999999920e-03
2.166000000000000000e+03 1.141450000000000017e-03
2.172000000000000000e+03 1.135684999999999993e-03
2.178000000000000000e+03 1.129907000000000090e-03
2.184000000000000000e+03 1.124140999999999942e-03
2.190000000000000000e+03 1.118363999999999947e-03
2.196000000000000000e+03 1.112602000000000079e-03
2.202000000000000000e+03 1.106832999999999992e-03
2.208000000000000000e+03 1.101083000000000096e-03
2.214000000000000000e+03 1.095332999999999984e-03
2.220000000000000000e+03 1.089609000000000064e-03
2.226000000000000000e+03 1.083893999999999960e-03
2.232000000000000000e+03 1.078212000000000051e-03
2.238000000000000000e+03 1.072547999999999991e-03
2.244000000000000000e+03 1.066925999999999942e-03
2.250000000000000000e+03 1.061331999999999900e-03
2.256000000000000000e+03 1.055788999999999903e-03
2.262000000000000000e+03 1.050284999999999977e-03
2.268000000000000000e+03 1.044842000000000036e-03
2.274000000000000000e+03 1.039446999999999984e-03
2.280000000000000000e+03 1.034121999999999949e-03
2.286000000000000000e+03 1.028856000000000085e-03
2.292000000000000000e+03 1.023669000000000055e-03
2.298000000000000000e+03 1.018549000000000104e-03
2.304000000000000000e+03 1.013517000000000020e-03
2.310000000000000000e+03 1.008559999999999925e-03
2.316000000000000000e+03 1.003697000000000009e-03
2.322000000000000000e+03 9.989173000000000930e-04
2.328000000000000000e+03 9.942372000000000969e-04
2.334000000000000000e+03 9.896454000000000709e-04
2.340000000000000000e+03 9.851579000000000499e-04
2.346000000000000000e+03 9.807627000000000619e-04
2.352000000000000000e+03 9.764745000000000239e-04
2.358000000000000000e+03 9.722811000000000040e-04
2.364000000000000000e+03 9.681956999999999499e-04
2.370000000000000000e+03 9.642057000000000102e-04
2.376000000000000000e+03 9.603231000000000484e-04
2.382000000000000000e+03 9.565347000000000086e-04
2.388000000000000000e+03 9.528512999999999957e-04
2.394000000000000000e+03 9.492592000000000000e-04
2.400000000000000000e+03 9.457680000000000427e-04
2.406000000000000000e+03 9.423634000000000177e-04
2.412000000000000000e+03 9.390539000000000048e-04
2.418000000000000000e+03 9.358250000000000466e-04
2.424000000000000000e+03 9.326838999999999963e-04
2.430000000000000000e+03 9.296156000000000514e-04
2.436000000000000000e+03 9.266266000000000433e-04
2.442000000000000000e+03 9.237015999999999586e-04
2.448000000000000000e+03 9.208461000000000467e-04
2.454000000000000000e+03 9.180447000000000433e-04
2.460000000000000000e+03 9.153021999999999591e-04
2.466000000000000000e+03 9.126031999999999634e-04
2.472000000000000000e+03 9.099518999999999707e-04
2.478000000000000000e+03 9.073326999999999738e-04
2.484000000000000000e+03 9.047496000000000357e-04
2.490000000000000000e+03 9.021873000000000349e-04
2.496000000000000000e+03 8.996492999999999721e-04
2.502000000000000000e+03 8.971206000000000449e-04
2.508000000000000000e+03 8.946047999999999631e-04
2.514000000000000000e+03 8.920869000000000324e-04
2.520000000000000000e+03 8.895710000000000249e-04
2.526000000000000000e+03 8.870424000000000234e-04
2.532000000000000000e+03 8.845052000000000166e-04
2.538000000000000000e+03 8.819455000000000350e-04
2.544000000000000000e+03 8.793676999999999527e-04
2.550000000000000000e+03 8.767586999999999646e-04
2.556000000000000000e+03 8.741232000000000472e-04
2.562000000000000000e+03 8.714486000000000237e-04
2.568000000000000000e+03 8.687405999999999948e-04
2.574000000000000000e+03 8.659873000000000223e-04
2.580000000000000000e+03 8.631948000000000181e-04
2.586000000000000000e+03 8.603521000000000259e-04
2.592000000000000000e+03 8.574661000000000132e-04
2.598000000000000000e+03 8.545267000000000054e-04
2.604000000000000000e+03 8.515414999999999920e-04
2.610000000000000000e+03 8.485009999999999861e-04
2.616000000000000000e+03 8.454137999999999931e-04
2.622000000000000000e+03 8.422711000000000477e-04
2.628000000000000000e+03 8.390821999999999604e-04
2.634000000000000000e+03 8.358391999999999645e-04
2.640000000000000000e+03 8.325519999999999666e-04
2.646000000000000000e+03 8.292132999999999709e-04
2.652000000000000000e+03 8.258338000000000484e-04
2.658000000000000000e+03 8.224067000000000486e-04
2.664000000000000000e+03 8.189430999999999621e-04
2.670000000000000000e+03 8.154370000000000195e-04
2.676000000000000000e+03 8.118999000000000224e-04
2.682000000000000000e+03 8.083259000000000190e-04
2.688000000000000000e+03 8.047272000000000496e-04
2.694000000000000000e+03 8.010979999999999794e-04
2.700000000000000000e+03 7.974507000000000253e-04
2.706000000000000000e+03 7.937798000000000466e-04
2.712000000000000000e+03 7.900977999999999691e-04
2.718000000000000000e+03 7.863991000000000514e-04
2.724000000000000000e+03 7.826963999999999623e-04
2.730000000000000000e+03 7.789840000000000349e-04
2.736000000000000000e+03 7.752743999999999781e-04
2.742000000000000000e+03 7.715619000000000166e-04
2.748000000000000000e+03 7.678588000000000080e-04
2.754000000000000000e+03 7.641593000000000344e-04
2.760000000000000000e+03 7.604753000000000337e-04
2.766000000000000000e+03 7.568006999999999859e-04
2.772000000000000000e+03 7.531473000000000117e-04
2.778000000000000000e+03 7.495085999999999546e-04
2.784000000000000000e+03 7.458961999999999754e-04
2.790000000000000000e+03 7.423030999999999640e-04
2.796000000000000000e+03 7.387405000000000534e-04
2.802000000000000000e+03 7.352012999999999908e-04
2.808000000000000000e+03 7.316962999999999896e-04
2.814000000000000000e+03 7.282181000000000201e-04
2.820000000000000000e+03 7.247770000000000167e-04
2.826000000000000000e+03 7.213655000000000241e-04
2.832000000000000000e+03 7.179934999999999486e-04
2.838000000000000000e+03 7.146532999999999835e-04
2.844000000000000000e+03 7.113545000000000415e-04
2.850000000000000000e+03 7.080890999999999965e-04
2.856000000000000000e+03 7.048666000000000523e-04
2.862000000000000000e+03 7.016788000000000148e-04
2.868000000000000000e+03 6.985347000000000257e-04
2.874000000000000000e+03 6.954262999999999591e-04
2.880000000000000000e+03 6.923623999999999968e-04
2.886000000000000000e+03 6.893348000000000531e-04
2.892000000000000000e+03 6.863521000000000248e-04
2.898000000000000000e+03 6.834061999999999689e-04
2.904000000000000000e+03 6.805052999999999710e-04
2.910000000000000000e+03 6.776415000000000476e-04
2.916000000000000000e+03 6.748229000000000337e-04
2.922000000000000000e+03 6.720415000000000199e-04
2.928000000000000000e+03 6.693053000000000240e-04
2.934000000000000000e+03 6.666063999999999540e-04
2.940000000000000000e+03 6.639525000000000505e-04
2.946000000000000000e+03 6.613361000000000326e-04
2.952000000000000000e+03 6.587645000000000046e-04
2.958000000000000000e+03 6.562303000000000450e-04
2.964000000000000000e+03 6.537405999999999729e-04
2.970000000000000000e+03 6.512884000000000034e-04
2.976000000000000000e+03 6.488803000000000019e-04
2.982000000000000000e+03 6.465095000000000347e-04
2.988000000000000000e+03 6.441825999999999672e-04
2.994000000000000000e+03 6.418927000000000486e-04
3.000000000000000000e+03 6.396461000000000421e-04
3.006000000000000000e+03 6.374363000000000078e-04
3.012000000000000000e+03 6.352693000000000402e-04
3.018000000000000000e+03 6.331384999999999487e-04
3.024000000000000000e+03 6.310498000000000106e-04
3.030000000000000000e+03 6.289967999999999948e-04
3.036000000000000000e+03 6.269850000000000423e-04
3.042000000000000000e+03 6.250081999999999903e-04
3.048000000000000000e+03 6.230714999999999518e-04
3.054000000000000000e+03 6.211689000000000490e-04
3.060000000000000000e+03 6.193051999999999672e-04
3.066000000000000000e+03 6.174744000000000456e-04
3.072000000000000000e+03 6.156812000000000439e-04
3.078000000000000000e+03 6.139195999999999759e-04
3.084000000000000000e+03 6.121939000000000070e-04
3.090000000000000000e+03 6.104984000000000365e-04
3.096000000000000000e+03 6.088369999999999850e-04
3.102000000000000000e+03 6.072039000000000429e-04
3.108000000000000000e+03 6.056030000000000224e-04
3.114000000000000000e+03 6.040285000000000055e-04
3.120000000000000000e+03 6.024837999999999591e-04
3.126000000000000000e+03 6.009634999999999934e-04
3.132000000000000000e+03 5.994706000000000470e-04
3.138000000000000000e+03 5.979997000000000134e-04
3.144000000000000000e+03 5.965537000000000140e-04
3.150000000000000000e+03 5.951271000000000165e-04
3.156000000000000000e+03 5.937225000000000402e-04
3.162000000000000000e+03 5.923347999999999721e-04
3.168000000000000000e+03 5.909662000000000205e-04
3.174000000000000000e+03 5.896114000000000042e-04
3.180000000000000000e+03 5.882729000000000170e-04
3.186000000000000000e+03 5.869452000000000263e-04
3.192000000000000000e+03 5.856305000000000234e-04
3.198000000000000000e+03 5.843235000000000443e-04
3.204000000000000000e+03 5.830263000000000459e-04
3.210000000000000000e+03 5.817335999999999558e-04
3.216000000000000000e+03 5.804472999999999881e-04
3.222000000000000000e+03 5.791623999999999557e-04
3.228000000000000000e+03 5.778804000000000449e-04
3.234000000000000000e+03 5.765965000000000283e-04
3.240000000000000000e+03 5.753120999999999496e-04
3.246000000000000000e+03 5.740224000000000151e-04
3.252000000000000000e+03 5.727288999999999774e-04
3.258000000000000000e+03 5.714267000000000088e-04
3.264000000000000000e+03 5.701174000000000042e-04
3.270000000000000000e+03 5.687961000000000275e-04
3.276000000000000000e+03 5.674643000000000482e-04
3.282000000000000000e+03 5.661171999999999472e-04
3.288000000000000000e+03 5.647564000000000533e-04
3.294000000000000000e+03 5.633772999999999906e-04
3.300000000000000000e+03 5.619811999999999854e-04
3.306000000000000000e+03 5.605636999999999469e-04
3.312000000000000000e+03 5.591262999999999529e-04
3.318000000000000000e+03 5.576644999999999866e-04
3.324000000000000000e+03 5.561798000000000176e-04
3.330000000000000000e+03 5.546680999999999487e-04
3.336000000000000000e+03 5.531307000000000064e-04
3.342000000000000000e+03 5.515637999999999791e-04
3.348000000000000000e+03 5.499685999999999507e-04
3.354000000000000000e+03 5.483413999999999606e-04
3.360000000000000000e+03 5.466838000000000123e-04
3.366000000000000000e+03 5.449920000000000025e-04
3.372000000000000000e+03 5.432676000000000432e-04
3.378000000000000000e+03 5.415071000000000251e-04
3.384000000000000000e+03 5.397121999999999857e-04
3.390000000000000000e+03 5.378795999999999924e-04
3.396000000000000000e+03 5.360111000000000086e-04
3.402000000000000000e+03 5.341033999999999929e-04
3.408000000000000000e+03 5.321584999999999770e-04
3.414000000000000000e+03 5.301734000000000221e-04
3.420000000000000000e+03 5.281501999999999768e-04
3.426000000000000000e+03 5.260860000000000449e-04
3.432000000000000000e+03 5.239830000000000008e-04
3.438000000000000000e+03 5.218386999999999679e-04
3.444000000000000000e+03 5.196553000000000457e-04
3.450000000000000000e+03 5.174303999999999579e-04
3.456000000000000000e+03 5.151665000000000150e-04
3.462000000000000000e+03 5.128615000000000430e-04
3.468000000000000000e+03 5.105177999999999930e-04
3.474000000000000000e+03 5.081337000000000440e-04
3.480000000000000000e+03 5.057116999999999645e-04
3.486000000000000000e+03 5.032501999999999679e-04
3.492000000000000000e+03 5.007520999999999587e-04
3.498000000000000000e+03 4.982158999999999676e-04
3.504000000000000000e+03 4.956446000000000419e-04
3.510000000000000000e+03 4.930369999999999892e-04
3.516000000000000000e+03 4.903963000000000332e-04
3.522000000000000000e+03 4.877214999999999957e-04
3.528000000000000000e+03 4.850159000000000263e-04
3.534000000000000000e+03 4.822788999999999744e-04
3.540000000000000000e+03 4.795137000000000097e-04
3.546000000000000000e+03 4.767201000000000099e-04
3.552000000000000000e+03 4.739014999999999959e-04
3.558000000000000000e+03 4.710579000000000220e-04
3.564000000000000000e+03 4.681929000000000147e-04
3.570000000000000000e+03 4.653064999999999740e-04
3.576000000000000000e+03 4.624027000000000172e-04
3.582000000000000000e+03 4.594817999999999754e-04
3.588000000000000000e+03 4.565476999999999860e-04
3.594000000000000000e+03 4.536009999999999825e-04
3.600000000000000000e+03 4.506458999999999877e-04
3.606000000000000000e+03 4.476832000000000034e-04
3.612000000000000000e+03 4.447170000000000181e-04
3.618000000000000000e+03 4.417485000000000075e-04
3.624000000000000000e+03 4.387819999999999741e-04
3.630000000000000000e+03 4.358187999999999819e-04
3.636000000000000000e+03 4.328633000000000133e-04
3.642000000000000000e+03 4.299171000000000177e-04
3.648000000000000000e+03 4.269847000000000117e-04
3.654000000000000000e+03 4.240677999999999787e-04
3.660000000000000000e+03 4.211711000000000035e-04
3.666000000000000000e+03 4.182963000000000154e-04
3.672000000000000000e+03 4.154483999999999846e-04
3.678000000000000000e+03 4.126291999999999829e-04
3.684000000000000000e+03 4.098436000000000006e-04
3.690000000000000000e+03 4.070937999999999749e-04
3.696000000000000000e+03 4.043844999999999905e-04
3.702000000000000000e+03 4.017180999999999985e-04
3.708000000000000000e+03 3.990992999999999754e-04
3.714000000000000000e+03 3.965306000000000147e-04
3.720000000000000000e+03 3.940166999999999845e-04
3.726000000000000000e+03 3.915600999999999782e-04
3.732000000000000000e+03 3.891655000000000266e-04
3.738000000000000000e+03 3.868353000000000264e-04
3.744000000000000000e+03 3.845742000000000084e-04
3.750000000000000000e+03 3.823845999999999777e-04
3.756000000000000000e+03 3.802710999999999852e-04
3.762000000000000000e+03 3.782359000000000220e-04
3.768000000000000000e+03 3.762834999999999964e-04
3.774000000000000000e+03 3.744159999999999741e-04
3.780000000000000000e+03 3.726374999999999978e-04
3.786000000000000000e+03 3.709502999999999846e-04
3.792000000000000000e+03 3.693580000000000235e-04
3.798000000000000000e+03 3.678625999999999836e-04
3.804000000000000000e+03 3.664674999999999942e-04
3.810000000000000000e+03 3.651745999999999985e-04
3.816000000000000000e+03 3.639866999999999755e-04
3.822000000000000000e+03 3.629055000000000171e-04
3.828000000000000000e+03 3.619335000000000000e-04
3.834000000000000000e+03 3.610719000000000081e-04
3.840000000000000000e+03 3.603227999999999986e-04
3.846000000000000000e+03 3.596871000000000074e-04
3.852000000000000000e+03 3.591663999999999838e-04
3.858000000000000000e+03 3.587611999999999897e-04
3.864000000000000000e+03 3.584727000000000009e-04
3.870000000000000000e+03 3.583009000000000172e-04
3.876000000000000000e+03 3.582465000000000063e-04
3.882000000000000000e+03 3.583090999999999945e-04
3.888000000000000000e+03 3.584889999999999756e-04
3.894000000000000000e+03 3.587853000000000223e-04
3.900000000000000000e+03 3.591978000000000120e-04
3.906000000000000000e+03 3.597253000000000234e-04
3.912000000000000000e+03 3.603669000000000208e-04
3.918000000000000000e+03 3.611212000000000146e-04
3.924000000000000000e+03 3.619869999999999750e-04
3.930000000000000000e+03 3.629624000000000131e-04
3.936000000000000000e+03 3.640456999999999829e-04
3.942000000000000000e+03 3.652347000000000015e-04
3.948000000000000000e+03 3.665275000000000174e-04
3.954000000000000000e+03 3.679215999999999910e-04
3.960000000000000000e+03 3.694147000000000056e-04
3.966000000000000000e+03 3.710039999999999736e-04
3.972000000000000000e+03 3.726870000000000183e-04
3.978000000000000000e+03 3.744608999999999980e-04
3.984000000000000000e+03 3.763226999999999740e-04
3.990000000000000000e+03 3.782694999999999873e-04
3.996000000000000000e+03 3.802984000000000247e-04
4.002000000000000000e+03 3.824060000000000111e-04
4.008000000000000000e+03 3.845893999999999875e-04
4.014000000000000000e+03 3.868454000000000012e-04
4.020000000000000000e+03 3.891707000000000109e-04
4.026000000000000000e+03 3.915619999999999756e-04
4.032000000000000000e+03 3.940163000000000107e-04
4.038000000000000000e+03 3.965301000000000069e-04
4.044000000000000000e+03 3.991002000000000113e-04
4.050000000000000000e+03 4.017234999999999968e-04
4.056000000000000000e+03 4.043965999999999967e-04
4.062000000000000000e+03 4.071163999999999838e-04
4.068000000000000000e+03 4.098797000000000052e-04
4.074000000000000000e+03 4.126832999999999999e-04
4.080000000000000000e+03 4.155240999999999948e-04
4.086000000000000000e+03 4.183990000000000170e-04
4.092000000000000000e+03 4.213050000000000193e-04
4.098000000000000000e+03 4.242391999999999886e-04
4.104000000000000000e+03 4.271984000000000263e-04
4.110000000000000000e+03 4.301799000000000248e-04
4.116000000000000000e+03 4.331806999999999910e-04
4.122000000000000000e+03 4.361982000000000142e-04
4.128000000000000000e+03 4.392295000000000270e-04
4.134000000000000000e+03 4.422718999999999761e-04
4.140000000000000000e+03 4.453228000000000047e-04
4.146000000000000000e+03 4.483797999999999994e-04
4.152000000000000000e+03 4.514399000000000211e-04
4.158000000000000000e+03 4.545012000000000184e-04
4.164000000000000000e+03 4.575607999999999780e-04
4.170000000000000000e+03 4.606166999999999770e-04
4.176000000000000000e+03 4.636663999999999760e-04
4.182000000000000000e+03 4.667078000000000177e-04
4.188000000000000000e+03 4.697384999999999885e-04
4.194000000000000000e+03 4.727565999999999995e-04
4.200000000000000000e+03 4.757596999999999911e-04
4.206000000000000000e+03 4.787462999999999940e-04
4.212000000000000000e+03 4.817139000000000230e-04
4.218000000000000000e+03 4.846610000000000002e-04
4.224000000000000000e+03 4.875853999999999887e-04
4.230000000000000000e+03 4.904856000000000190e-04
4.236000000000000000e+03 4.933595999999999511e-04
4.242000000000000000e+03 4.962060000000000125e-04
4.248000000000000000e+03 4.990228999999999889e-04
4.254000000000000000e+03 5.018089000000000533e-04
4.260000000000000000e+03 5.045622000000000258e-04
4.266000000000000000e+03 5.072816999999999648e-04
4.272000000000000000e+03 5.099656000000000154e-04
4.278000000000000000e+03 5.126128000000000195e-04
4.284000000000000000e+03 5.152216999999999734e-04
4.290000000000000000e+03 5.177912999999999700e-04
4.296000000000000000e+03 5.203201999999999654e-04
4.302000000000000000e+03 5.228073000000000182e-04
4.308000000000000000e+03 5.252514000000000445e-04
4.314000000000000000e+03 5.276515000000000285e-04
4.320000000000000000e+03 5.300063999999999947e-04
4.326000000000000000e+03 5.323154000000000297e-04
4.332000000000000000e+03 5.345772000000000154e-04
4.338000000000000000e+03 5.367912999999999981e-04
4.344000000000000000e+03 5.389565000000000024e-04
4.350000000000000000e+03 5.410722999999999661e-04
4.356000000000000000e+03 5.431375000000000222e-04
4.362000000000000000e+03 5.451518999999999939e-04
4.368000000000000000e+03 5.471144999999999741e-04
4.374000000000000000e+03 5.490248000000000090e-04
4.380000000000000000e+03 5.508820999999999683e-04
4.386000000000000000e+03 5.526860000000000410e-04
4.392000000000000000e+03 5.544357999999999882e-04
4.398000000000000000e+03 5.561312999999999587e-04
4.404000000000000000e+03 5.577717000000000048e-04
4.410000000000000000e+03 5.593570000000000183e-04
4.416000000000000000e+03 5.608864999999999771e-04
4.422000000000000000e+03 5.623601999999999898e-04
4.428000000000000000e+03 5.637774000000000344e-04
4.434000000000000000e+03 5.651382999999999624e-04
4.440000000000000000e+03 5.664421999999999686e-04
4.446000000000000000e+03 5.676894000000000471e-04
4.452000000000000000e+03 5.688792999999999931e-04
4.458000000000000000e+03 5.700122000000000175e-04
4.464000000000000000e+03 5.710875999999999496e-04
4.470000000000000000e+03 5.721058000000000003e-04
4.476000000000000000e+03 5.730662999999999990e-04
4.482000000000000000e+03 5.739696000000000077e-04
4.488000000000000000e+03 5.748151999999999645e-04
4.494000000000000000e+03 5.756036000000000399e-04
4.500000000000000000e+03 5.763343999999999889e-04
4.506000000000000000e+03 5.770080999999999821e-04
4.512000000000000000e+03 5.776244999999999514e-04
4.518000000000000000e+03 5.781838999999999989e-04
4.524000000000000000e+03 5.786863000000000163e-04
4.530000000000000000e+03 5.791321000000000316e-04
4.536000000000000000e+03 5.795210000000000508e-04
4.542000000000000000e+03 5.798538000000000216e-04
4.548000000000000000e+03 5.801302999999999842e-04
4.554000000000000000e+03 5.803508999999999664e-04
4.560000000000000000e+03 5.805157000000000025e-04
4.566000000000000000e+03 5.806252999999999718e-04
4.572000000000000000e+03 5.806795000000000229e-04
4.578000000000000000e+03 5.806789999999999608e-04
4.584000000000000000e+03 5.806238000000000024e-04
4.590000000000000000e+03 5.805145999999999527e-04
4.596000000000000000e+03 5.803511999999999603e-04
4.602000000000000000e+03 5.801345000000000069e-04
4.608000000000000000e+03 5.798644999999999841e-04
4.614000000000000000e+03 5.795416999999999539e-04
4.620000000000000000e+03 5.791664000000000187e-04
4.626000000000000000e+03 5.787391000000000237e-04
4.632000000000000000e+03 5.782600000000000370e-04
4.638000000000000000e+03 5.777299000000000063e-04
4.644000000000000000e+03 5.771487000000000058e-04
4.650000000000000000e+03 5.765173000000000172e-04
4.656000000000000000e+03 5.758357999999999663e-04
4.662000000000000000e+03 5.751048999999999831e-04
4.668000000000000000e+03 5.743246999999999935e-04
4.674000000000000000e+03 5.734960999999999792e-04
4.680000000000000000e+03 5.726191999999999740e-04
4.686000000000000000e+03 5.716948000000000342e-04
4.692000000000000000e+03 5.707229999999999769e-04
4.698000000000000000e+03 5.697048000000000346e-04
4.704000000000000000e+03 5.686400999999999565e-04
4.710000000000000000e+03 5.675298999999999752e-04
4.716000000000000000e+03 5.663744000000000504e-04
4.722000000000000000e+03 5.651744000000000212e-04
4.728000000000000000e+03 5.639300000000000302e-04
4.734000000000000000e+03 5.626421999999999847e-04
4.740000000000000000e+03 5.613111000000000272e-04
4.746000000000000000e+03 5.599376999999999566e-04
4.752000000000000000e+03 5.585219999999999898e-04
4.758000000000000000e+03 5.570650999999999598e-04
4.764000000000000000e+03 5.555669999999999749e-04
4.770000000000000000e+03 5.540287999999999767e-04
4.776000000000000000e+03 5.524505999999999991e-04
4.782000000000000000e+03 5.508333999999999496e-04
4.788000000000000000e+03 5.491772999999999707e-04
4.794000000000000000e+03 5.474832999999999696e-04
4.800000000000000000e+03 5.457516000000000147e-04
4.806000000000000000e+03 5.439830999999999790e-04
4.812000000000000000e+03 5.421780999999999649e-04
4.818000000000000000e+03 5.403375999999999882e-04
4.824000000000000000e+03 5.384616000000000489e-04
4.830000000000000000e+03 5.365513000000000140e-04
4.836000000000000000e+03 5.346068000000000261e-04
4.842000000000000000e+03 5.326289999999999584e-04
4.848000000000000000e+03 5.306182999999999473e-04
4.854000000000000000e+03 5.285755999999999745e-04
4.860000000000000000e+03 5.265010999999999997e-04
4.866000000000000000e+03 5.243958000000000386e-04
4.872000000000000000e+03 5.222599999999999769e-04
4.878000000000000000e+03 5.200946000000000128e-04
4.884000000000000000e+03 5.178999000000000319e-04
4.890000000000000000e+03 5.156766999999999818e-04
4.896000000000000000e+03 5.134255999999999586e-04
4.902000000000000000e+03 5.111471999999999500e-04
4.908000000000000000e+03 5.088421000000000523e-04
4.914000000000000000e+03 5.065109999999999621e-04
4.920000000000000000e+03 5.041543000000000326e-04
4.926000000000000000e+03 5.017729000000000286e-04
4.932000000000000000e+03 4.993671999999999781e-04
4.938000000000000000e+03 4.969380999999999712e-04
4.944000000000000000e+03 4.944859000000000017e-04
4.950000000000000000e+03 4.920114000000000171e-04
4.956000000000000000e+03 4.895150999999999713e-04
4.962000000000000000e+03 4.869979000000000083e-04
4.968000000000000000e+03 4.844599999999999796e-04
4.974000000000000000e+03 4.819024000000000094e-04
4.980000000000000000e+03 4.793255000000000172e-04
4.986000000000000000e+03 4.767301000000000047e-04
4.992000000000000000e+03 4.741166000000000000e-04
4.998000000000000000e+03 4.714858999999999847e-04
5.004000000000000000e+03 4.688383000000000069e-04
5.010000000000000000e+03 4.661746999999999939e-04
5.016000000000000000e+03 4.634954999999999739e-04
5.022000000000000000e+03 4.608015000000000028e-04
5.028000000000000000e+03 4.580931000000000000e-04
5.034000000000000000e+03 4.553712000000000016e-04
5.040000000000000000e+03 4.526361999999999812e-04
5.046000000000000000e+03 4.498888000000000149e-04
5.052000000000000000e+03 4.471294000000000223e-04
5.058000000000000000e+03 4.443590000000000192e-04
5.064000000000000000e+03 4.415778000000000194e-04
5.070000000000000000e+03 4.387867999999999847e-04
5.076000000000000000e+03 4.359861999999999830e-04
5.082000000000000000e+03 4.331768999999999962e-04
5.088000000000000000e+03 4.303592000000000181e-04
5.094000000000000000e+03 4.275341000000000102e-04
5.100000000000000000e+03 4.247017999999999865e-04
5.106000000000000000e+03 4.218631000000000030e-04
5.112000000000000000e+03 4.190183999999999792e-04
5.118000000000000000e+03 4.161686000000000053e-04
5.124000000000000000e+03 4.133138999999999867e-04
5.130000000000000000e+03 4.104552000000000135e-04
5.136000000000000000e+03 4.075926999999999914e-04
5.142000000000000000e+03 4.047273999999999902e-04
5.148000000000000000e+03 4.018595000000000240e-04
5.154000000000000000e+03 3.989897000000000062e-04
5.160000000000000000e+03 3.961184999999999988e-04
5.166000000000000000e+03 3.932464999999999897e-04
5.172000000000000000e+03 3.903741999999999867e-04
5.178000000000000000e+03 3.875021999999999777e-04
5.184000000000000000e+03 3.846308000000000105e-04
5.190000000000000000e+03 3.817609000000000128e-04
5.196000000000000000e+03 3.788926000000000186e-04
5.202000000000000000e+03 3.760268000000000096e-04
5.208000000000000000e+03 3.731636999999999997e-04
5.214000000000000000e+03 3.703040000000000108e-04
5.220000000000000000e+03 3.674481000000000166e-04
5.226000000000000000e+03 3.645965000000000252e-04
5.232000000000000000e+03 3.617496000000000101e-04
5.238000000000000000e+03 3.589080000000000135e-04
5.244000000000000000e+03 3.560721000000000090e-04
5.250000000000000000e+03 3.532424000000000046e-04
5.256000000000000000e+03 3.504192999999999739e-04
5.262000000000000000e+03 3.476032999999999792e-04
5.268000000000000000e+03 3.447947999999999942e-04
5.274000000000000000e+03 3.419943000000000267e-04
5.280000000000000000e+03 3.392019999999999823e-04
5.286000000000000000e+03 3.364185999999999913e-04
5.292000000000000000e+03 3.336443000000000134e-04
5.298000000000000000e+03 3.308796999999999823e-04
5.304000000000000000e+03 3.281248999999999863e-04
5.310000000000000000e+03 3.253805999999999929e-04
5.316000000000000000e+03 3.226468999999999821e-04
5.322000000000000000e+03 3.199243999999999959e-04
5.328000000000000000e+03 3.172132000000000142e-04
5.334000000000000000e+03 3.145140000000000045e-04
5.340000000000000000e+03 3.118268000000000211e-04
5.346000000000000000e+03 3.091521000000000178e-04
5.352000000000000000e+03 3.064901000000000084e-04
5.358000000000000000e+03 3.038413000000000008e-04
5.364000000000000000e+03 3.012059000000000090e-04
5.370000000000000000e+03 2.985843000000000069e-04
5.376000000000000000e+03 2.959765999999999743e-04
5.382000000000000000e+03 2.933831999999999933e-04
5.388000000000000000e+03 2.908043000000000238e-04
5.394000000000000000e+03 2.882402999999999853e-04
5.400000000000000000e+03 2.856913000000000204e-04
5.406000000000000000e+03 2.831576000000000145e-04
5.412000000000000000e+03 2.806395000000000157e-04
5.418000000000000000e+03 2.781371000000000039e-04
5.424000000000000000e+03 2.756506999999999729e-04
5.430000000000000000e+03 2.731806000000000251e-04
5.436000000000000000e+03 2.707267999999999979e-04
5.442000000000000000e+03 2.682895999999999935e-04
5.448000000000000000e+03 2.658692000000000260e-04
5.454000000000000000e+03 2.634658000000000009e-04
5.460000000000000000e+03 2.610794000000000266e-04
5.466000000000000000e+03 2.587104000000000226e-04
5.472000000000000000e+03 2.563587000000000092e-04
5.478000000000000000e+03 2.540245999999999802e-04
5.484000000000000000e+03 2.517082000000000238e-04
5.490000000000000000e+03 2.494096000000000117e-04
5.496000000000000000e+03 2.471288999999999778e-04
5.502000000000000000e+03 2.448662000000000104e-04
5.508000000000000000e+03 2.426216999999999881e-04
5.514000000000000000e+03 2.403953999999999922e-04
5.520000000000000000e+03 2.381874000000000025e-04
5.526000000000000000e+03 2.359976999999999919e-04
5.532000000000000000e+03 2.338265000000000016e-04
5.538000000000000000e+03 2.316738000000000044e-04
5.544000000000000000e+03 2.295397000000000073e-04
5.550000000000000000e+03 2.274241000000000034e-04
5.556000000000000000e+03 2.253272000000000066e-04
5.562000000000000000e+03 2.232489000000000099e-04
5.568000000000000000e+03 2.211892999999999932e-04
5.574000000000000000e+03 2.191484000000000108e-04
5.580000000000000000e+03 2.171262000000000083e-04
5.586000000000000000e+03 2.151227000000000130e-04
5.592000000000000000e+03 2.131377999999999908e-04
5.598000000000000000e+03 2.111717000000000097e-04
5.604000000000000000e+03 2.092242000000000017e-04
5.610000000000000000e+03 2.072954000000000008e-04
5.616000000000000000e+03 2.053850999999999930e-04
5.622000000000000000e+03 2.034934000000000124e-04
5.628000000000000000e+03 2.016201999999999979e-04
5.634000000000000000e+03 1.997655000000000036e-04
5.640000000000000000e+03 1.979291999999999955e-04
5.646000000000000000e+03 1.961113000000000006e-04
5.652000000000000000e+03 1.943116000000000049e-04
5.658000000000000000e+03 1.925301000000000085e-04
5.664000000000000000e+03 1.907668000000000113e-04
5.670000000000000000e+03 1.890214999999999994e-04
5.676000000000000000e+03 1.872941999999999999e-04
5.682000000000000000e+03 1.855848000000000057e-04
5.688000000000000000e+03 1.838932000000000099e-04
5.694000000000000000e+03 1.822191999999999985e-04
5.700000000000000000e+03 1.805627999999999986e-04
5.706000000000000000e+03 1.789239000000000031e-04
5.712000000000000000e+03 1.773022999999999982e-04
5.718000000000000000e+03 1.756979000000000039e-04
5.724000000000000000e+03 1.741106999999999930e-04
5.730000000000000000e+03 1.725405000000000059e-04
5.736000000000000000e+03 1.709871000000000015e-04
5.742000000000000000e+03 1.694505000000000067e-04
5.748000000000000000e+03 1.679305000000000077e-04
5.754000000000000000e+03 1.664268999999999905e-04
5.760000000000000000e+03 1.649397000000000092e-04
5.766000000000000000e+03 1.634686999999999956e-04
5.772000000000000000e+03 1.620136999999999901e-04
5.778000000000000000e+03 1.605746000000000126e-04
5.784000000000000000e+03 1.591513000000000021e-04
5.790000000000000000e+03 1.577435999999999986e-04
5.796000000000000000e+03 1.563512999999999882e-04
5.802000000000000000e+03 1.549743999999999981e-04
5.808000000000000000e+03 1.536125000000000001e-04
5.814000000000000000e+03 1.522657000000000014e-04
5.820000000000000000e+03 1.509337000000000081e-04
5.826000000000000000e+03 1.496163000000000061e-04
5.832000000000000000e+03 1.483134999999999955e-04
5.838000000000000000e+03 1.470250000000000094e-04
5.844000000000000000e+03 1.457506999999999867e-04
5.850000000000000000e+03 1.444903999999999948e-04
5.856000000000000000e+03 1.432439999999999994e-04
5.862000000000000000e+03 1.420112999999999866e-04
5.868000000000000000e+03 1.407920999999999966e-04
5.874000000000000000e+03 1.395861999999999884e-04
5.880000000000000000e+03 1.383935999999999890e-04
5.886000000000000000e+03 1.372140000000000046e-04
5.892000000000000000e+03 1.360473000000000010e-04
5.898000000000000000e+03 1.348932999999999914e-04
5.904000000000000000e+03 1.337517999999999888e-04
5.910000000000000000e+03 1.326227000000000135e-04
5.916000000000000000e+03 1.315057999999999971e-04
5.922000000000000000e+03 1.304009000000000071e-04
5.928000000000000000e+03 1.293079999999999891e-04
5.934000000000000000e+03 1.282268000000000036e-04
5.940000000000000000e+03 1.271571000000000094e-04
5.946000000000000000e+03 1.260987999999999996e-04
5.952000000000000000e+03 1.250517999999999942e-04
5.958000000000000000e+03 1.240159000000000064e-04
5.964000000000000000e+03 1.229908999999999950e-04
5.970000000000000000e+03 1.219766000000000003e-04
5.976000000000000000e+03 1.209729999999999952e-04
5.982000000000000000e+03 1.199797999999999994e-04
5.988000000000000000e+03 1.189969000000000058e-04
5.994000000000000000e+03 1.180241999999999939e-04
6.000000000000000000e+03 1.170615000000000040e-04
6.006000000000000000e+03 1.161085999999999949e-04
6.012000000000000000e+03 1.151654000000000002e-04
6.018000000000000000e+03 1.142317999999999996e-04
6.024000000000000000e+03 1.133076000000000059e-04
6.030000000000000000e+03 1.123926999999999988e-04
6.036000000000000000e+03 1.114869000000000049e-04
6.042000000000000000e+03 1.105901000000000036e-04
6.048000000000000000e+03 1.097020999999999945e-04
6.054000000000000000e+03 1.088227999999999976e-04
6.060000000000000000e+03 1.079521000000000061e-04
6.066000000000000000e+03 1.070898999999999994e-04
6.072000000000000000e+03 1.062358999999999970e-04
6.078000000000000000e+03 1.053902000000000061e-04
6.084000000000000000e+03 1.045525000000000057e-04
6.090000000000000000e+03 1.037227000000000022e-04
6.096000000000000000e+03 1.029007000000000023e-04
6.102000000000000000e+03 1.020863999999999989e-04
6.108000000000000000e+03 1.012796000000000052e-04
6.114000000000000000e+03 1.004802999999999941e-04
6.120000000000000000e+03 9.968832999999999427e-05
6.126000000000000000e+03 9.890351999999999390e-05
6.132000000000000000e+03 9.812582000000000303e-05
6.138000000000000000e+03 9.735507999999999760e-05
6.144000000000000000e+03 9.659122999999999982e-05
6.150000000000000000e+03 9.583410999999999850e-05
6.156000000000000000e+03 9.508367000000000370e-05
6.162000000000000000e+03 9.433976000000000492e-05
6.168000000000000000e+03 9.360230999999999727e-05
6.174000000000000000e+03 9.287117999999999806e-05
6.180000000000000000e+03 9.214632000000000378e-05
6.186000000000000000e+03 9.142759000000000465e-05
6.192000000000000000e+03 9.071491999999999577e-05
6.198000000000000000e+03 9.000819999999999654e-05
6.204000000000000000e+03 8.930736000000000208e-05
6.210000000000000000e+03 8.861228000000000399e-05
6.216000000000000000e+03 8.792290999999999876e-05
6.222000000000000000e+03 8.723912000000000441e-05
6.228000000000000000e+03 8.656086000000000390e-05
6.234000000000000000e+03 8.588802000000000307e-05
6.240000000000000000e+03 8.522053999999999773e-05
6.246000000000000000e+03 8.455831999999999444e-05
6.252000000000000000e+03 8.390131000000000325e-05
6.258000000000000000e+03 8.324940000000000291e-05
6.264000000000000000e+03 8.260255000000000418e-05
6.270000000000000000e+03 8.196064999999999937e-05
6.276000000000000000e+03 8.132365999999999922e-05
6.282000000000000000e+03 8.069147999999999675e-05
6.288000000000000000e+03 8.006407000000000270e-05
6.294000000000000000e+03 7.944132999999999653e-05
6.300000000000000000e+03 7.882324000000000394e-05
6.306000000000000000e+03 7.820969000000000369e-05
6.312000000000000000e+03 7.760065999999999438e-05
6.318000000000000000e+03 7.699603999999999541e-05
6.324000000000000000e+03 7.639582000000000610e-05
6.330000000000000000e+03 7.579989000000000518e-05
6.336000000000000000e+03 7.520825000000000622e-05
6.342000000000000000e+03 7.462079000000000151e-05
6.348000000000000000e+03 7.403750000000000392e-05
6.354000000000000000e+03 7.345828999999999358e-05
6.360000000000000000e+03 7.288314999999999692e-05
6.366000000000000000e+03 7.231197000000000622e-05
6.372000000000000000e+03 7.174476999999999580e-05
6.378000000000000000e+03 7.118143999999999860e-05
6.384000000000000000e+03 7.062198000000000108e-05
6.390000000000000000e+03 7.006630999999999764e-05
6.396000000000000000e+03 6.951442000000000114e-05
6.402000000000000000e+03 6.896622000000000527e-05
6.408000000000000000e+03 6.842171999999999718e-05
6.414000000000000000e+03 6.788082999999999769e-05
6.420000000000000000e+03 6.734355999999999394e-05
6.426000000000000000e+03 6.680982000000000674e-05
6.432000000000000000e+03 6.627960999999999543e-05
6.438000000000000000e+03 6.575286999999999647e-05
6.444000000000000000e+03 6.522957999999999491e-05
6.450000000000000000e+03 6.470969000000000081e-05
6.456000000000000000e+03 6.419317999999999921e-05
6.462000000000000000e+03 6.368000000000000017e-05
6.468000000000000000e+03 6.317014000000000299e-05
6.474000000000000000e+03 6.266355000000000417e-05
6.480000000000000000e+03 6.216021000000000231e-05
6.486000000000000000e+03 6.166006999999999391e-05
6.492000000000000000e+03 6.116313999999999323e-05
6.498000000000000000e+03 6.066934000000000145e-05
6.504000000000000000e+03 6.017868999999999963e-05
6.510000000000000000e+03 5.969112999999999714e-05
6.516000000000000000e+03 5.920667000000000144e-05
6.522000000000000000e+03 5.872524000000000087e-05
6.528000000000000000e+03 5.824685000000000290e-05
6.534000000000000000e+03 5.777144999999999725e-05
6.540000000000000000e+03 5.729904999999999818e-05
6.546000000000000000e+03 5.682959000000000150e-05
6.552000000000000000e+03 5.636308000000000111e-05
6.558000000000000000e+03 5.589947000000000031e-05
6.564000000000000000e+03 5.543876999999999979e-05
6.570000000000000000e+03 5.498093000000000283e-05
6.576000000000000000e+03 5.452595000000000266e-05
6.582000000000000000e+03 5.407379999999999717e-05
6.588000000000000000e+03 5.362447999999999992e-05
6.594000000000000000e+03 5.317792999999999994e-05
6.600000000000000000e+03 5.273419000000000001e-05
6.606000000000000000e+03 5.229319000000000203e-05
6.612000000000000000e+03 5.185495000000000062e-05
6.618000000000000000e+03 5.141942999999999975e-05
6.624000000000000000e+03 5.098662999999999942e-05
6.630000000000000000e+03 5.055651999999999754e-05
6.636000000000000000e+03 5.012911000000000157e-05
6.642000000000000000e+03 4.970435000000000125e-05
6.648000000000000000e+03 4.928225999999999798e-05
6.654000000000000000e+03 4.886280000000000251e-05
6.660000000000000000e+03 4.844598000000000198e-05
6.666000000000000000e+03 4.803176000000000038e-05
6.672000000000000000e+03 4.762014999999999841e-05
6.678000000000000000e+03 4.721112000000000073e-05
6.684000000000000000e+03 4.680468000000000128e-05
6.690000000000000000e+03 4.640078999999999726e-05
6.696000000000000000e+03 4.599946999999999684e-05
6.702000000000000000e+03 4.560067000000000330e-05
6.708000000000000000e+03 4.520441999999999841e-05
6.714000000000000000e+03 4.481066999999999901e-05
6.720000000000000000e+03 4.441945000000000040e-05
6.726000000000000000e+03 4.403070999999999911e-05
6.732000000000000000e+03 4.364447000000000330e-05
6.738000000000000000e+03 4.326068999999999661e-05
6.744000000000000000e+03 4.287940000000000149e-05
6.750000000000000000e+03 4.250055000000000087e-05
6.756000000000000000e+03 4.212416000000000294e-05
6.762000000000000000e+03 4.175019999999999881e-05
6.768000000000000000e+03 4.137868000000000275e-05
6.774000000000000000e+03 4.100956999999999910e-05
6.780000000000000000e+03 4.064288000000000210e-05
6.786000000000000000e+03 4.027858999999999682e-05
6.792000000000000000e+03 3.991669999999999680e-05
6.798000000000000000e+03 3.955719000000000065e-05
6.804000000000000000e+03 3.920007000000000228e-05
6.810000000000000000e+03 3.884529999999999889e-05
6.816000000000000000e+03 3.849290999999999938e-05
6.822000000000000000e+03 3.814286000000000092e-05
6.828000000000000000e+03 3.779516999999999816e-05
6.834000000000000000e+03 3.744981000000000254e-05
6.840000000000000000e+03 3.710679000000000120e-05
6.846000000000000000e+03 3.676607999999999884e-05
6.852000000000000000e+03 3.642769999999999683e-05
6.858000000000000000e+03 3.609160999999999918e-05
6.864000000000000000e+03 3.575783000000000048e-05
6.870000000000000000e+03 3.542633999999999936e-05
6.876000000000000000e+03 3.509714000000000258e-05
6.882000000000000000e+03 3.477021000000000197e-05
6.888000000000000000e+03 3.444555999999999822e-05
6.894000000000000000e+03 3.412316999999999672e-05
6.900000000000000000e+03 3.380303999999999747e-05
6.906000000000000000e+03 3.348514999999999906e-05
6.912000000000000000e+03 3.316951000000000220e-05
6.918000000000000000e+03 3.285609999999999871e-05
6.924000000000000000e+03 3.254493000000000284e-05
6.930000000000000000e+03 3.223596999999999894e-05
6.936000000000000000e+03 3.192923000000000126e-05
6.942000000000000000e+03 3.162469000000000163e-05
6.948000000000000000e+03 3.132236000000000075e-05
6.954000000000000000e+03 3.102221000000000329e-05
6.960000000000000000e+03 3.072426999999999781e-05
6.966000000000000000e+03 3.042849000000000112e-05
6.972000000000000000e+03 3.013489000000000109e-05
6.978000000000000000e+03 2.984344999999999969e-05
6.984000000000000000e+03 2.955418000000000102e-05
6.990000000000000000e+03 2.926704999999999959e-05
6.996000000000000000e+03 2.898206999999999948e-05
7.002000000000000000e+03 2.869923000000000000e-05
7.008000000000000000e+03 2.841852000000000045e-05
7.014000000000000000e+03 2.813993000000000012e-05
7.020000000000000000e+03 2.786346999999999972e-05
7.026000000000000000e+03 2.758911000000000054e-05
7.032000000000000000e+03 2.731687000000000058e-05
7.038000000000000000e+03 2.704671000000000045e-05
7.044000000000000000e+03 2.677865000000000152e-05
7.050000000000000000e+03 2.651266999999999903e-05
7.056000000000000000e+03 2.624876999999999975e-05
7.062000000000000000e+03 2.598693999999999958e-05
7.068000000000000000e+03 2.572717999999999853e-05
7.074000000000000000e+03 2.546946000000000127e-05
7.080000000000000000e+03 2.521380999999999975e-05
7.086000000000000000e+03 2.496019000000000132e-05
7.092000000000000000e+03 2.470860999999999991e-05
7.098000000000000000e+03 2.445906000000000160e-05
7.104000000000000000e+03 2.421152999999999890e-05
7.110000000000000000e+03 2.396601999999999861e-05
7.116000000000000000e+03 2.372252000000000001e-05
7.122000000000000000e+03 2.348101999999999901e-05
7.128000000000000000e+03 2.324151999999999902e-05
7.134000000000000000e+03 2.300399999999999862e-05
7.140000000000000000e+03 2.276847999999999923e-05
7.146000000000000000e+03 2.253492000000000141e-05
7.152000000000000000e+03 2.230333999999999981e-05
7.158000000000000000e+03 2.207370999999999910e-05
7.164000000000000000e+03 2.184605000000000067e-05
7.170000000000000000e+03 2.162032999999999905e-05
7.176000000000000000e+03 2.139656999999999901e-05
7.182000000000000000e+03 2.117473000000000114e-05
7.188000000000000000e+03 2.095483000000000008e-05
7.194000000000000000e+03 2.073685000000000120e-05
7.200000000000000000e+03 2.052079000000000110e-05
7.206000000000000000e+03 2.030662999999999839e-05
7.212000000000000000e+03 2.009439000000000125e-05
7.218000000000000000e+03 1.988404000000000080e-05
7.224000000000000000e+03 1.967559000000000113e-05
7.230000000000000000e+03 1.946902000000000083e-05
7.236000000000000000e+03 1.926432999999999992e-05
7.242000000000000000e+03 1.906151000000000107e-05
7.248000000000000000e+03 1.886057000000000160e-05
7.254000000000000000e+03 1.866147999999999942e-05
7.260000000000000000e+03 1.846425999999999929e-05
7.266000000000000000e+03 1.826887999999999914e-05
7.272000000000000000e+03 1.807533999999999896e-05
7.278000000000000000e+03 1.788364999999999944e-05
7.284000000000000000e+03 1.769378999999999920e-05
7.290000000000000000e+03 1.750575000000000091e-05
7.296000000000000000e+03 1.731953000000000119e-05
7.302000000000000000e+03 1.713513000000000004e-05
7.308000000000000000e+03 1.695255000000000085e-05
7.314000000000000000e+03 1.677176000000000152e-05
7.320000000000000000e+03 1.659278000000000006e-05
7.326000000000000000e+03 1.641558999999999846e-05
7.332000000000000000e+03 1.624019000000000011e-05
7.338000000000000000e+03 1.606657000000000091e-05
7.344000000000000000e+03 1.589473000000000088e-05
7.350000000000000000e+03 1.572465999999999930e-05
7.356000000000000000e+03 1.555637000000000027e-05
7.362000000000000000e+03 1.538982999999999831e-05
7.368000000000000000e+03 1.522505999999999988e-05
7.374000000000000000e+03 1.506204000000000021e-05
7.380000000000000000e+03 1.490076999999999930e-05
7.386000000000000000e+03 1.474123999999999983e-05
7.392000000000000000e+03 1.458345000000000011e-05
7.398000000000000000e+03 1.442740000000000014e-05
7.404000000000000000e+03 1.427307999999999922e-05
7.410000000000000000e+03 1.412049000000000073e-05
7.416000000000000000e+03 1.396962000000000060e-05
7.422000000000000000e+03 1.382047000000000051e-05
7.428000000000000000e+03 1.367302999999999977e-05
7.434000000000000000e+03 1.352730000000000006e-05
7.440000000000000000e+03 1.338327999999999970e-05
7.446000000000000000e+03 1.324095999999999968e-05
7.452000000000000000e+03 1.310032999999999930e-05
7.458000000000000000e+03 1.296139999999999926e-05
7.464000000000000000e+03 1.282416999999999956e-05
7.470000000000000000e+03 1.268860999999999980e-05
7.476000000000000000e+03 1.255473999999999967e-05
7.482000000000000000e+03 1.242255000000000018e-05
7.488000000000000000e+03 1.229203000000000062e-05
7.494000000000000000e+03 1.216317999999999931e-05
7.500000000000000000e+03 1.203599999999999962e-05
7.506000000000000000e+03 1.191047999999999917e-05
7.512000000000000000e+03 1.178663000000000035e-05
7.518000000000000000e+03 1.166443000000000006e-05
7.524000000000000000e+03 1.154388000000000000e-05
7.530000000000000000e+03 1.142498000000000018e-05
7.536000000000000000e+03 1.130771999999999988e-05
7.542000000000000000e+03 1.119210999999999981e-05
7.548000000000000000e+03 1.107813000000000027e-05
7.554000000000000000e+03 1.096577999999999956e-05
7.560000000000000000e+03 1.085507000000000007e-05
7.566000000000000000e+03 1.074598000000000041e-05
7.572000000000000000e+03 1.063851000000000057e-05
7.578000000000000000e+03 1.053266000000000056e-05
7.584000000000000000e+03 1.042841999999999967e-05
7.590000000000000000e+03 1.032578999999999961e-05
7.596000000000000000e+03 1.022477000000000036e-05
7.602000000000000000e+03 1.012534000000000054e-05
7.608000000000000000e+03 1.002751000000000083e-05
7.614000000000000000e+03 9.931270999999999938e-06


==> images/iterJacobiCv/output_jacobi_513.txt <==
6.000000000000000000e+00 4.744435000000000180e-01
1.200000000000000000e+01 3.807459000000000260e-01
1.800000000000000000e+01 3.355992999999999893e-01
2.400000000000000000e+01 3.075395000000000212e-01
3.000000000000000000e+01 2.878262999999999794e-01
3.600000000000000000e+01 2.729420000000000179e-01
4.200000000000000000e+01 2.611582000000000070e-01
4.800000000000000000e+01 2.515144999999999742e-01
5.400000000000000000e+01 2.434270000000000045e-01
6.000000000000000000e+01 2.365166999999999964e-01
6.600000000000000000e+01 2.305245999999999962e-01
7.200000000000000000e+01 2.252668999999999921e-01
7.800000000000000000e+01 2.206083000000000072e-01
8.400000000000000000e+01 2.164468999999999976e-01
9.000000000000000000e+01 2.127039000000000013e-01
9.600000000000000000e+01 2.093171000000000059e-01
1.020000000000000000e+02 2.062369000000000008e-01
1.080000000000000000e+02 2.034226000000000090e-01
1.140000000000000000e+02 2.008408000000000138e-01
1.200000000000000000e+02 1.984638999999999986e-01
1.260000000000000000e+02 1.962681000000000009e-01
1.320000000000000000e+02 1.942337000000000091e-01
1.380000000000000000e+02 1.923436000000000035e-01
1.440000000000000000e+02 1.905832000000000082e-01
1.500000000000000000e+02 1.889396999999999882e-01
1.560000000000000000e+02 1.874021999999999910e-01
1.620000000000000000e+02 1.859609999999999874e-01
1.680000000000000000e+02 1.846077999999999886e-01
1.740000000000000000e+02 1.833352000000000037e-01
1.800000000000000000e+02 1.821366000000000096e-01
1.860000000000000000e+02 1.810063000000000089e-01
1.920000000000000000e+02 1.799391999999999936e-01
1.980000000000000000e+02 1.789305999999999952e-01
2.040000000000000000e+02 1.779765000000000097e-01
2.100000000000000000e+02 1.770731000000000110e-01
2.160000000000000000e+02 1.762170000000000125e-01
2.220000000000000000e+02 1.754051000000000082e-01
2.280000000000000000e+02 1.746346000000000009e-01
2.340000000000000000e+02 1.739028999999999991e-01
2.400000000000000000e+02 1.732074999999999865e-01
2.460000000000000000e+02 1.725462000000000107e-01
2.520000000000000000e+02 1.719169000000000114e-01
2.580000000000000000e+02 1.713175999999999866e-01
2.640000000000000000e+02 1.707462999999999897e-01
2.700000000000000000e+02 1.702015000000000056e-01
2.760000000000000000e+02 1.696813000000000071e-01
2.820000000000000000e+02 1.691842000000000068e-01
2.880000000000000000e+02 1.687087999999999921e-01
2.940000000000000000e+02 1.682536000000000032e-01
3.000000000000000000e+02 1.678171999999999997e-01
3.060000000000000000e+02 1.673985000000000056e-01
3.120000000000000000e+02 1.669962000000000113e-01
3.180000000000000000e+02 1.666091000000000100e-01
3.240000000000000000e+02 1.662363000000000035e-01
3.300000000000000000e+02 1.658766999999999880e-01
3.360000000000000000e+02 1.655292999999999903e-01
3.420000000000000000e+02 1.651932000000000123e-01
3.480000000000000000e+02 1.648676000000000030e-01
3.540000000000000000e+02 1.645516999999999952e-01
3.600000000000000000e+02 1.642446999999999935e-01
3.660000000000000000e+02 1.639459000000000055e-01
3.720000000000000000e+02 1.636546999999999863e-01
3.780000000000000000e+02 1.633705000000000018e-01
3.840000000000000000e+02 1.630926000000000042e-01
3.900000000000000000e+02 1.628206000000000098e-01
3.960000000000000000e+02 1.625539000000000012e-01
4.020000000000000000e+02 1.622920999999999947e-01
4.080000000000000000e+02 1.620348000000000066e-01
4.140000000000000000e+02 1.617814999999999948e-01
4.200000000000000000e+02 1.615320000000000089e-01
4.260000000000000000e+02 1.612857000000000041e-01
4.320000000000000000e+02 1.610425000000000051e-01
4.380000000000000000e+02 1.608021000000000034e-01
4.440000000000000000e+02 1.605640999999999874e-01
4.500000000000000000e+02 1.603284000000000098e-01
4.560000000000000000e+02 1.600946000000000036e-01
4.620000000000000000e+02 1.598626999999999965e-01
4.680000000000000000e+02 1.596324000000000076e-01
4.740000000000000000e+02 1.594036000000000064e-01
4.800000000000000000e+02 1.591760000000000119e-01
4.860000000000000000e+02 1.589495999999999964e-01
4.920000000000000000e+02 1.587242000000000097e-01
4.980000000000000000e+02 1.584996999999999934e-01
5.040000000000000000e+02 1.582758999999999971e-01
5.100000000000000000e+02 1.580528999999999962e-01
5.160000000000000000e+02 1.578305000000000125e-01
5.220000000000000000e+02 1.576085999999999876e-01
5.280000000000000000e+02 1.573872000000000049e-01
5.340000000000000000e+02 1.571662000000000059e-01
5.400000000000000000e+02 1.569454999999999878e-01
5.460000000000000000e+02 1.567251000000000061e-01
5.520000000000000000e+02 1.565049000000000023e-01
5.580000000000000000e+02 1.562849000000000044e-01
5.640000000000000000e+02 1.560651000000000121e-01
5.700000000000000000e+02 1.558453999999999950e-01
5.760000000000000000e+02 1.556258000000000086e-01
5.820000000000000000e+02 1.554062999999999972e-01
5.880000000000000000e+02 1.551868000000000136e-01
5.940000000000000000e+02 1.549673000000000023e-01
6.000000000000000000e+02 1.547478999999999938e-01
6.060000000000000000e+02 1.545285000000000131e-01
6.120000000000000000e+02 1.543090000000000017e-01
6.180000000000000000e+02 1.540895999999999932e-01
6.240000000000000000e+02 1.538701000000000096e-01
6.300000000000000000e+02 1.536504999999999954e-01
6.360000000000000000e+02 1.534310000000000118e-01
6.420000000000000000e+02 1.532112999999999947e-01
6.480000000000000000e+02 1.529916000000000054e-01
6.540000000000000000e+02 1.527718000000000131e-01
6.600000000000000000e+02 1.525519999999999932e-01
6.660000000000000000e+02 1.523320999999999981e-01
6.720000000000000000e+02 1.521122000000000030e-01
6.780000000000000000e+02 1.518922000000000050e-01
6.840000000000000000e+02 1.516721000000000041e-01
6.900000000000000000e+02 1.514519000000000004e-01
6.960000000000000000e+02 1.512316999999999967e-01
7.020000000000000000e+02 1.510114999999999930e-01
7.080000000000000000e+02 1.507911000000000112e-01
7.140000000000000000e+02 1.505708000000000046e-01
7.200000000000000000e+02 1.503502999999999923e-01
7.260000000000000000e+02 1.501298000000000077e-01
7.320000000000000000e+02 1.499092999999999953e-01
7.380000000000000000e+02 1.496887000000000079e-01
7.440000000000000000e+02 1.494680999999999926e-01
7.500000000000000000e+02 1.492474000000000023e-01
7.560000000000000000e+02 1.490267999999999871e-01
7.620000000000000000e+02 1.488059999999999938e-01
7.680000000000000000e+02 1.485853000000000035e-01
7.740000000000000000e+02 1.483645000000000103e-01
7.800000000000000000e+02 1.481436999999999893e-01
7.860000000000000000e+02 1.479228999999999961e-01
7.920000000000000000e+02 1.477021000000000028e-01
7.980000000000000000e+02 1.474813000000000096e-01
8.040000000000000000e+02 1.472604999999999886e-01
8.100000000000000000e+02 1.470396999999999954e-01
8.160000000000000000e+02 1.468190000000000051e-01
8.220000000000000000e+02 1.465982000000000118e-01
8.280000000000000000e+02 1.463774999999999937e-01
8.340000000000000000e+02 1.461567000000000005e-01
8.400000000000000000e+02 1.459360000000000102e-01
8.460000000000000000e+02 1.457153999999999949e-01
8.520000000000000000e+02 1.454948000000000075e-01
8.580000000000000000e+02 1.452741999999999922e-01
8.640000000000000000e+02 1.450537000000000076e-01
8.700000000000000000e+02 1.448332999999999982e-01
8.760000000000000000e+02 1.446128999999999887e-01
8.820000000000000000e+02 1.443925000000000070e-01
8.880000000000000000e+02 1.441723000000000032e-01
8.940000000000000000e+02 1.439520999999999995e-01
9.000000000000000000e+02 1.437319999999999987e-01
9.060000000000000000e+02 1.435120000000000007e-01
9.120000000000000000e+02 1.432921000000000056e-01
9.180000000000000000e+02 1.430723000000000134e-01
9.240000000000000000e+02 1.428525999999999962e-01
9.300000000000000000e+02 1.426330000000000098e-01
9.360000000000000000e+02 1.424134999999999984e-01
9.420000000000000000e+02 1.421941999999999928e-01
9.480000000000000000e+02 1.419749999999999901e-01
9.540000000000000000e+02 1.417558999999999902e-01
9.600000000000000000e+02 1.415368999999999933e-01
9.660000000000000000e+02 1.413181000000000020e-01
9.720000000000000000e+02 1.410994000000000137e-01
9.780000000000000000e+02 1.408809000000000033e-01
9.840000000000000000e+02 1.406624999999999959e-01
9.900000000000000000e+02 1.404443999999999970e-01
9.960000000000000000e+02 1.402262999999999982e-01
1.002000000000000000e+03 1.400085000000000079e-01
1.008000000000000000e+03 1.397907999999999928e-01
1.014000000000000000e+03 1.395733000000000112e-01
1.020000000000000000e+03 1.393561000000000105e-01
1.026000000000000000e+03 1.391390000000000127e-01
1.032000000000000000e+03 1.389220999999999928e-01
1.038000000000000000e+03 1.387054000000000065e-01
1.044000000000000000e+03 1.384888999999999981e-01
1.050000000000000000e+03 1.382725999999999955e-01
1.056000000000000000e+03 1.380566000000000015e-01
1.062000000000000000e+03 1.378408000000000133e-01
1.068000000000000000e+03 1.376252000000000031e-01
1.074000000000000000e+03 1.374097999999999986e-01
1.080000000000000000e+03 1.371947000000000028e-01
1.086000000000000000e+03 1.369798999999999878e-01
1.092000000000000000e+03 1.367653000000000063e-01
1.098000000000000000e+03 1.365509000000000028e-01
1.104000000000000000e+03 1.363368000000000080e-01
1.110000000000000000e+03 1.361229999999999940e-01
1.116000000000000000e+03 1.359094000000000135e-01
1.122000000000000000e+03 1.356960999999999862e-01
1.128000000000000000e+03 1.354830999999999952e-01
1.134000000000000000e+03 1.352704000000000129e-01
1.140000000000000000e+03 1.350579000000000085e-01
1.146000000000000000e+03 1.348457000000000128e-01
1.152000000000000000e+03 1.346339000000000008e-01
1.158000000000000000e+03 1.344222999999999946e-01
1.164000000000000000e+03 1.342109999999999970e-01
1.170000000000000000e+03 1.340001000000000109e-01
1.176000000000000000e+03 1.337894000000000028e-01
1.182000000000000000e+03 1.335791000000000062e-01
1.188000000000000000e+03 1.333689999999999876e-01
1.194000000000000000e+03 1.331593000000000082e-01
1.200000000000000000e+03 1.329500000000000126e-01
1.206000000000000000e+03 1.327408999999999950e-01
1.212000000000000000e+03 1.325321999999999889e-01
1.218000000000000000e+03 1.323237999999999914e-01
1.224000000000000000e+03 1.321157000000000026e-01
1.230000000000000000e+03 1.319079999999999975e-01
1.236000000000000000e+03 1.317007000000000039e-01
1.242000000000000000e+03 1.314935999999999883e-01
1.248000000000000000e+03 1.312869999999999870e-01
1.254000000000000000e+03 1.310805999999999916e-01
1.260000000000000000e+03 1.308747000000000105e-01
1.266000000000000000e+03 1.306691000000000102e-01
1.272000000000000000e+03 1.304637999999999909e-01
1.278000000000000000e+03 1.302590000000000137e-01
1.284000000000000000e+03 1.300543999999999867e-01
1.290000000000000000e+03 1.298503000000000018e-01
1.296000000000000000e+03 1.296464999999999979e-01
1.302000000000000000e+03 1.294431000000000054e-01
1.308000000000000000e+03 1.292400999999999966e-01
1.314000000000000000e+03 1.290374999999999994e-01
1.320000000000000000e+03 1.288352000000000108e-01
1.326000000000000000e+03 1.286333000000000060e-01
1.332000000000000000e+03 1.284318000000000126e-01
1.338000000000000000e+03 1.282307000000000030e-01
1.344000000000000000e+03 1.280300000000000049e-01
1.350000000000000000e+03 1.278296999999999906e-01
1.356000000000000000e+03 1.276297000000000126e-01
1.362000000000000000e+03 1.274301999999999935e-01
1.368000000000000000e+03 1.272310000000000108e-01
1.374000000000000000e+03 1.270322999999999869e-01
1.380000000000000000e+03 1.268338999999999994e-01
1.386000000000000000e+03 1.266359999999999986e-01
1.392000000000000000e+03 1.264384000000000063e-01
1.398000000000000000e+03 1.262413000000000007e-01
1.404000000000000000e+03 1.260445000000000038e-01
1.410000000000000000e+03 1.258481999999999934e-01
1.416000000000000000e+03 1.256522999999999946e-01
1.422000000000000000e+03 1.254567000000000043e-01
1.428000000000000000e+03 1.252616000000000007e-01
1.434000000000000000e+03 1.250669000000000086e-01
1.440000000000000000e+03 1.248726000000000003e-01
1.446000000000000000e+03 1.246788000000000063e-01
1.452000000000000000e+03 1.244852999999999932e-01
1.458000000000000000e+03 1.242922000000000055e-01
1.464000000000000000e+03 1.240996000000000044e-01
1.470000000000000000e+03 1.239074000000000009e-01
1.476000000000000000e+03 1.237155999999999950e-01
1.482000000000000000e+03 1.235242000000000007e-01
1.488000000000000000e+03 1.233332000000000039e-01
1.494000000000000000e+03 1.231426999999999938e-01
1.500000000000000000e+03 1.229525999999999952e-01
1.506000000000000000e+03 1.227628999999999942e-01
1.512000000000000000e+03 1.225736000000000048e-01
1.518000000000000000e+03 1.223846999999999990e-01
1.524000000000000000e+03 1.221962999999999938e-01
1.530000000000000000e+03 1.220081999999999972e-01
1.536000000000000000e+03 1.218206000000000011e-01
1.542000000000000000e+03 1.216335000000000055e-01
1.548000000000000000e+03 1.214467000000000046e-01
1.554000000000000000e+03 1.212604000000000043e-01
1.560000000000000000e+03 1.210743999999999987e-01
1.566000000000000000e+03 1.208888999999999936e-01
1.572000000000000000e+03 1.207039000000000029e-01
1.578000000000000000e+03 1.205192000000000069e-01
1.584000000000000000e+03 1.203349999999999975e-01
1.590000000000000000e+03 1.201511999999999997e-01
1.596000000000000000e+03 1.199677999999999994e-01
1.602000000000000000e+03 1.197848999999999997e-01
1.608000000000000000e+03 1.196022999999999947e-01
1.614000000000000000e+03 1.194202000000000041e-01
1.620000000000000000e+03 1.192384999999999973e-01
1.626000000000000000e+03 1.190573000000000048e-01
1.632000000000000000e+03 1.188763999999999932e-01
1.638000000000000000e+03 1.186959999999999960e-01
1.644000000000000000e+03 1.185159999999999964e-01
1.650000000000000000e+03 1.183363999999999944e-01
1.656000000000000000e+03 1.181572000000000039e-01
1.662000000000000000e+03 1.179785000000000000e-01
1.668000000000000000e+03 1.178001999999999938e-01
1.674000000000000000e+03 1.176222999999999991e-01
1.680000000000000000e+03 1.174448000000000020e-01
1.686000000000000000e+03 1.172677000000000025e-01
1.692000000000000000e+03 1.170910000000000006e-01
1.698000000000000000e+03 1.169147999999999993e-01
1.704000000000000000e+03 1.167389999999999955e-01
1.710000000000000000e+03 1.165636000000000033e-01
1.716000000000000000e+03 1.163885999999999948e-01
1.722000000000000000e+03 1.162139999999999979e-01
1.728000000000000000e+03 1.160399000000000014e-01
1.734000000000000000e+03 1.158660999999999996e-01
1.740000000000000000e+03 1.156927999999999984e-01
1.746000000000000000e+03 1.155198999999999948e-01
1.752000000000000000e+03 1.153474000000000027e-01
1.758000000000000000e+03 1.151752999999999943e-01
1.764000000000000000e+03 1.150035999999999975e-01
1.770000000000000000e+03 1.148322999999999983e-01
1.776000000000000000e+03 1.146614999999999995e-01
1.782000000000000000e+03 1.144909999999999956e-01
1.788000000000000000e+03 1.143209000000000031e-01
1.794000000000000000e+03 1.141512999999999972e-01
1.800000000000000000e+03 1.139821000000000029e-01
1.806000000000000000e+03 1.138132000000000033e-01
1.812000000000000000e+03 1.136448000000000041e-01
1.818000000000000000e+03 1.134768000000000027e-01
1.824000000000000000e+03 1.133090999999999959e-01
1.830000000000000000e+03 1.131419000000000036e-01
1.836000000000000000e+03 1.129750999999999950e-01
1.842000000000000000e+03 1.128085999999999950e-01
1.848000000000000000e+03 1.126425999999999955e-01
1.854000000000000000e+03 1.124769999999999937e-01
1.860000000000000000e+03 1.123117000000000004e-01
1.866000000000000000e+03 1.121468999999999938e-01
1.872000000000000000e+03 1.119823999999999958e-01
1.878000000000000000e+03 1.118183999999999984e-01
1.884000000000000000e+03 1.116546999999999956e-01
1.890000000000000000e+03 1.114914999999999934e-01
1.896000000000000000e+03 1.113285999999999998e-01
1.902000000000000000e+03 1.111661000000000038e-01
1.908000000000000000e+03 1.110040000000000054e-01
1.914000000000000000e+03 1.108423000000000047e-01
1.920000000000000000e+03 1.106808999999999987e-01
1.926000000000000000e+03 1.105199999999999932e-01
1.932000000000000000e+03 1.103593999999999964e-01
1.938000000000000000e+03 1.101991999999999972e-01
1.944000000000000000e+03 1.100393999999999955e-01
1.950000000000000000e+03 1.098800000000000054e-01
1.956000000000000000e+03 1.097209999999999991e-01
1.962000000000000000e+03 1.095623000000000014e-01
1.968000000000000000e+03 1.094040000000000012e-01
1.974000000000000000e+03 1.092460999999999988e-01
1.980000000000000000e+03 1.090885999999999939e-01
1.986000000000000000e+03 1.089313999999999977e-01
1.992000000000000000e+03 1.087745999999999991e-01
1.998000000000000000e+03 1.086181999999999981e-01
2.004000000000000000e+03 1.084621000000000057e-01
2.010000000000000000e+03 1.083065000000000000e-01
2.016000000000000000e+03 1.081511000000000000e-01
2.022000000000000000e+03 1.079962000000000005e-01
2.028000000000000000e+03 1.078415999999999958e-01
2.034000000000000000e+03 1.076874000000000026e-01
2.040000000000000000e+03 1.075335000000000041e-01
2.046000000000000000e+03 1.073800000000000032e-01
2.052000000000000000e+03 1.072269000000000000e-01
2.058000000000000000e+03 1.070741000000000054e-01
2.064000000000000000e+03 1.069216999999999945e-01
2.070000000000000000e+03 1.067696999999999952e-01
2.076000000000000000e+03 1.066180000000000044e-01
2.082000000000000000e+03 1.064665999999999946e-01
2.088000000000000000e+03 1.063155999999999962e-01
2.094000000000000000e+03 1.061649999999999955e-01
2.100000000000000000e+03 1.060147000000000034e-01
2.106000000000000000e+03 1.058647000000000060e-01
2.112000000000000000e+03 1.057151000000000063e-01
2.118000000000000000e+03 1.055659000000000042e-01
2.124000000000000000e+03 1.054169999999999968e-01
2.130000000000000000e+03 1.052683999999999981e-01
2.136000000000000000e+03 1.051201999999999970e-01
2.142000000000000000e+03 1.049723000000000045e-01
2.148000000000000000e+03 1.048247999999999958e-01
2.154000000000000000e+03 1.046775999999999957e-01
2.160000000000000000e+03 1.045307000000000042e-01
2.166000000000000000e+03 1.043841999999999964e-01
2.172000000000000000e+03 1.042379999999999973e-01
2.178000000000000000e+03 1.040921999999999958e-01
2.184000000000000000e+03 1.039467000000000030e-01
2.190000000000000000e+03 1.038015000000000049e-01
2.196000000000000000e+03 1.036566000000000015e-01
2.202000000000000000e+03 1.035120999999999958e-01
2.208000000000000000e+03 1.033678999999999987e-01
2.214000000000000000e+03 1.032239999999999963e-01
2.220000000000000000e+03 1.030805000000000055e-01
2.226000000000000000e+03 1.029372999999999955e-01
2.232000000000000000e+03 1.027943999999999941e-01
2.238000000000000000e+03 1.026518000000000014e-01
2.244000000000000000e+03 1.025095000000000034e-01
2.250000000000000000e+03 1.023673999999999973e-01
2.256000000000000000e+03 1.022253999999999940e-01
2.262000000000000000e+03 1.020831999999999989e-01
2.268000000000000000e+03 1.019399000000000000e-01
2.274000000000000000e+03 1.017943000000000042e-01
2.280000000000000000e+03 1.016441000000000011e-01
2.286000000000000000e+03 1.014866999999999991e-01
2.292000000000000000e+03 1.013195000000000068e-01
2.298000000000000000e+03 1.011414000000000063e-01
2.304000000000000000e+03 1.009530000000000011e-01
2.310000000000000000e+03 1.007561000000000012e-01
2.316000000000000000e+03 1.005534000000000011e-01
2.322000000000000000e+03 1.003473000000000004e-01
2.328000000000000000e+03 1.001395999999999953e-01
2.334000000000000000e+03 9.993132999999999877e-02
2.340000000000000000e+03 9.972301000000000082e-02
2.346000000000000000e+03 9.951458000000000526e-02
2.352000000000000000e+03 9.930572000000000010e-02
2.358000000000000000e+03 9.909598000000000018e-02
2.364000000000000000e+03 9.888492000000000115e-02
2.370000000000000000e+03 9.867210999999999343e-02
2.376000000000000000e+03 9.845714999999999328e-02
2.382000000000000000e+03 9.823974000000000595e-02
2.388000000000000000e+03 9.801960999999999313e-02
2.394000000000000000e+03 9.779654000000000125e-02
2.400000000000000000e+03 9.757035999999999487e-02
2.406000000000000000e+03 9.734091999999999745e-02
2.412000000000000000e+03 9.710808999999999414e-02
2.418000000000000000e+03 9.687175000000000646e-02
2.424000000000000000e+03 9.663181999999999328e-02
2.430000000000000000e+03 9.638818999999999859e-02
2.436000000000000000e+03 9.614077000000000039e-02
2.442000000000000000e+03 9.588950000000000251e-02
2.448000000000000000e+03 9.563428999999999680e-02
2.454000000000000000e+03 9.537505999999999762e-02
2.460000000000000000e+03 9.511176000000000352e-02
2.466000000000000000e+03 9.484431000000000112e-02
2.472000000000000000e+03 9.457263999999999948e-02
2.478000000000000000e+03 9.429671000000000580e-02
2.484000000000000000e+03 9.401644000000000667e-02
2.490000000000000000e+03 9.373178000000000065e-02
2.496000000000000000e+03 9.344268999999999492e-02
2.502000000000000000e+03 9.314909000000000383e-02
2.508000000000000000e+03 9.285095000000000154e-02
2.514000000000000000e+03 9.254819999999999713e-02
2.520000000000000000e+03 9.224079999999999779e-02
2.526000000000000000e+03 9.192870000000000208e-02
2.532000000000000000e+03 9.161179999999999324e-02
2.538000000000000000e+03 9.129001000000000476e-02
2.544000000000000000e+03 9.096310000000000506e-02
2.550000000000000000e+03 9.063066999999999651e-02
2.556000000000000000e+03 9.029194000000000109e-02
2.562000000000000000e+03 8.994554999999999911e-02
2.568000000000000000e+03 8.958953999999999529e-02
2.574000000000000000e+03 8.922159999999999813e-02
2.580000000000000000e+03 8.883971999999999702e-02
2.586000000000000000e+03 8.844288999999999623e-02
2.592000000000000000e+03 8.803149000000000390e-02
2.598000000000000000e+03 8.760703000000000240e-02
2.604000000000000000e+03 8.717165000000000330e-02
2.610000000000000000e+03 8.672744000000000286e-02
2.616000000000000000e+03 8.627606000000000164e-02
2.622000000000000000e+03 8.581859000000000015e-02
2.628000000000000000e+03 8.535550999999999555e-02
2.634000000000000000e+03 8.488689000000000651e-02
2.640000000000000000e+03 8.441252000000000477e-02
2.646000000000000000e+03 8.393206999999999751e-02
2.652000000000000000e+03 8.344511999999999763e-02
2.658000000000000000e+03 8.295128000000000223e-02
2.664000000000000000e+03 8.245020000000000127e-02
2.670000000000000000e+03 8.194155999999999662e-02
2.676000000000000000e+03 8.142509000000000552e-02
2.682000000000000000e+03 8.090057000000000498e-02
2.688000000000000000e+03 8.036780000000000312e-02
2.694000000000000000e+03 7.982661000000000617e-02
2.700000000000000000e+03 7.927686999999999928e-02
2.706000000000000000e+03 7.871843000000000590e-02
2.712000000000000000e+03 7.815118999999999538e-02
2.718000000000000000e+03 7.757501999999999454e-02
2.724000000000000000e+03 7.698982999999999521e-02
2.730000000000000000e+03 7.639550000000000507e-02
2.736000000000000000e+03 7.579194000000000209e-02
2.742000000000000000e+03 7.517904000000000253e-02
2.748000000000000000e+03 7.455670000000000353e-02
2.754000000000000000e+03 7.392484000000000555e-02
2.760000000000000000e+03 7.328337000000000045e-02
2.766000000000000000e+03 7.263219999999999399e-02
2.772000000000000000e+03 7.197127000000000385e-02
2.778000000000000000e+03 7.130047999999999941e-02
2.784000000000000000e+03 7.061976000000000364e-02
2.790000000000000000e+03 6.992898999999999643e-02
2.796000000000000000e+03 6.922809000000000601e-02
2.802000000000000000e+03 6.851690000000000558e-02
2.808000000000000000e+03 6.779530000000000278e-02
2.814000000000000000e+03 6.706312999999999858e-02
2.820000000000000000e+03 6.632021999999999917e-02
2.826000000000000000e+03 6.556639000000000217e-02
2.832000000000000000e+03 6.480146999999999990e-02
2.838000000000000000e+03 6.402526000000000050e-02
2.844000000000000000e+03 6.323755999999999822e-02
2.850000000000000000e+03 6.243817000000000117e-02
2.856000000000000000e+03 6.162688000000000194e-02
2.862000000000000000e+03 6.080345999999999668e-02
2.868000000000000000e+03 5.996768999999999711e-02
2.874000000000000000e+03 5.911931000000000130e-02
2.880000000000000000e+03 5.825807999999999681e-02
2.886000000000000000e+03 5.738370999999999750e-02
2.892000000000000000e+03 5.649591000000000335e-02
2.898000000000000000e+03 5.559436000000000239e-02
2.904000000000000000e+03 5.467873000000000178e-02
2.910000000000000000e+03 5.374865000000000198e-02
2.916000000000000000e+03 5.280370000000000202e-02
2.922000000000000000e+03 5.184344999999999926e-02
2.928000000000000000e+03 5.086740000000000012e-02
2.934000000000000000e+03 4.987500000000000266e-02
2.940000000000000000e+03 4.886564999999999659e-02
2.946000000000000000e+03 4.783865999999999813e-02
2.952000000000000000e+03 4.679325000000000151e-02
2.958000000000000000e+03 4.572856000000000143e-02
2.964000000000000000e+03 4.464355999999999880e-02
2.970000000000000000e+03 4.353714000000000195e-02
2.976000000000000000e+03 4.240798999999999958e-02
2.982000000000000000e+03 4.125460000000000238e-02
2.988000000000000000e+03 4.007527000000000311e-02
2.994000000000000000e+03 3.886802000000000312e-02
3.000000000000000000e+03 3.763041000000000302e-02
3.006000000000000000e+03 3.635838999999999738e-02
3.012000000000000000e+03 3.504333999999999921e-02
3.018000000000000000e+03 3.367515000000000092e-02
3.024000000000000000e+03 3.226286999999999905e-02
3.030000000000000000e+03 3.084943999999999881e-02
3.036000000000000000e+03 2.949403999999999915e-02
3.042000000000000000e+03 2.824563999999999894e-02
3.048000000000000000e+03 2.712867999999999877e-02
3.054000000000000000e+03 2.614593999999999946e-02
3.060000000000000000e+03 2.528528999999999846e-02
3.066000000000000000e+03 2.452866999999999895e-02
3.072000000000000000e+03 2.385672999999999960e-02
3.078000000000000000e+03 2.325245999999999910e-02
3.084000000000000000e+03 2.270178000000000126e-02
3.090000000000000000e+03 2.219401999999999833e-02
3.096000000000000000e+03 2.172113999999999989e-02
3.102000000000000000e+03 2.127731000000000067e-02
3.108000000000000000e+03 2.085820000000000035e-02
3.114000000000000000e+03 2.046047000000000143e-02
3.120000000000000000e+03 2.008133000000000140e-02
3.126000000000000000e+03 1.971819000000000002e-02
3.132000000000000000e+03 1.936848000000000042e-02
3.138000000000000000e+03 1.902944000000000163e-02
3.144000000000000000e+03 1.869811000000000042e-02
3.150000000000000000e+03 1.837132000000000001e-02
3.156000000000000000e+03 1.804578000000000085e-02
3.162000000000000000e+03 1.771812999999999860e-02
3.168000000000000000e+03 1.738516000000000020e-02
3.174000000000000000e+03 1.704386999999999916e-02
3.180000000000000000e+03 1.669166999999999873e-02
3.186000000000000000e+03 1.632642999999999942e-02
3.192000000000000000e+03 1.594662000000000163e-02
3.198000000000000000e+03 1.555133000000000036e-02
3.204000000000000000e+03 1.514023999999999925e-02
3.210000000000000000e+03 1.471371999999999958e-02
3.216000000000000000e+03 1.427263999999999963e-02
3.222000000000000000e+03 1.381847999999999931e-02
3.228000000000000000e+03 1.335305999999999993e-02
3.234000000000000000e+03 1.287870999999999981e-02
3.240000000000000000e+03 1.239789999999999989e-02
3.246000000000000000e+03 1.191357000000000006e-02
3.252000000000000000e+03 1.142858000000000068e-02
3.258000000000000000e+03 1.094622999999999950e-02
3.264000000000000000e+03 1.046955999999999928e-02
3.270000000000000000e+03 1.000205000000000018e-02
3.276000000000000000e+03 9.546690999999999511e-03
3.282000000000000000e+03 9.106875000000000386e-03
3.288000000000000000e+03 8.685326000000000157e-03
3.294000000000000000e+03 8.285018999999999370e-03
3.300000000000000000e+03 7.908046000000000172e-03
3.306000000000000000e+03 7.556577000000000086e-03
3.312000000000000000e+03 7.231678000000000064e-03
3.318000000000000000e+03 6.934311999999999768e-03
3.324000000000000000e+03 6.664215999999999716e-03
3.330000000000000000e+03 6.420923000000000255e-03
3.336000000000000000e+03 6.202800999999999974e-03
3.342000000000000000e+03 6.008061000000000304e-03
3.348000000000000000e+03 5.834030999999999939e-03
3.354000000000000000e+03 5.678067000000000183e-03
3.360000000000000000e+03 5.537061999999999713e-03
3.366000000000000000e+03 5.408159000000000056e-03
3.372000000000000000e+03 5.288453999999999725e-03
3.378000000000000000e+03 5.175449000000000369e-03
3.384000000000000000e+03 5.066895000000000079e-03
3.390000000000000000e+03 4.960988999999999850e-03
3.396000000000000000e+03 4.856321000000000249e-03
3.402000000000000000e+03 4.751860999999999585e-03
3.408000000000000000e+03 4.646993999999999778e-03
3.414000000000000000e+03 4.541350999999999895e-03
3.420000000000000000e+03 4.434923999999999811e-03
3.426000000000000000e+03 4.327802000000000385e-03
3.432000000000000000e+03 4.220345000000000346e-03
3.438000000000000000e+03 4.112875999999999685e-03
3.444000000000000000e+03 4.005909000000000206e-03
3.450000000000000000e+03 3.899823000000000178e-03
3.456000000000000000e+03 3.795131000000000199e-03
3.462000000000000000e+03 3.692152000000000194e-03
3.468000000000000000e+03 3.591310999999999809e-03
3.474000000000000000e+03 3.492822000000000027e-03
3.480000000000000000e+03 3.396993000000000061e-03
3.486000000000000000e+03 3.303926999999999906e-03
3.492000000000000000e+03 3.213817999999999796e-03
3.498000000000000000e+03 3.126677999999999923e-03
3.504000000000000000e+03 3.042609999999999846e-03
3.510000000000000000e+03 2.961561000000000141e-03
3.516000000000000000e+03 2.883563999999999919e-03
3.522000000000000000e+03 2.808526999999999899e-03
3.528000000000000000e+03 2.736436999999999984e-03
3.534000000000000000e+03 2.667178999999999991e-03
3.540000000000000000e+03 2.600710000000000001e-03
3.546000000000000000e+03 2.536907000000000138e-03
3.552000000000000000e+03 2.475710999999999797e-03
3.558000000000000000e+03 2.416995999999999815e-03
3.564000000000000000e+03 2.360695999999999801e-03
3.570000000000000000e+03 2.306691999999999944e-03
3.576000000000000000e+03 2.254911000000000068e-03
3.582000000000000000e+03 2.205243999999999868e-03
3.588000000000000000e+03 2.157617000000000129e-03
3.594000000000000000e+03 2.111931999999999959e-03
3.600000000000000000e+03 2.068116999999999959e-03
3.606000000000000000e+03 2.026080999999999889e-03
3.612000000000000000e+03 1.985757999999999794e-03
3.618000000000000000e+03 1.947067000000000025e-03
3.624000000000000000e+03 1.909944000000000008e-03
3.630000000000000000e+03 1.874316999999999910e-03
3.636000000000000000e+03 1.840126999999999995e-03
3.642000000000000000e+03 1.807309999999999906e-03
3.648000000000000000e+03 1.775810999999999969e-03
3.654000000000000000e+03 1.745573000000000046e-03
3.660000000000000000e+03 1.716545000000000093e-03
3.666000000000000000e+03 1.688676999999999973e-03
3.672000000000000000e+03 1.661920000000000107e-03
3.678000000000000000e+03 1.636230999999999927e-03
3.684000000000000000e+03 1.611564999999999916e-03
3.690000000000000000e+03 1.587880999999999971e-03
3.696000000000000000e+03 1.565140999999999928e-03
3.702000000000000000e+03 1.543305999999999931e-03
3.708000000000000000e+03 1.522340000000000065e-03
3.714000000000000000e+03 1.502209999999999917e-03
3.720000000000000000e+03 1.482882000000000037e-03
3.726000000000000000e+03 1.464323999999999921e-03
3.732000000000000000e+03 1.446505999999999964e-03
3.738000000000000000e+03 1.429401000000000066e-03
3.744000000000000000e+03 1.412976999999999940e-03
3.750000000000000000e+03 1.397210999999999982e-03
3.756000000000000000e+03 1.382074999999999970e-03
3.762000000000000000e+03 1.367544000000000051e-03
3.768000000000000000e+03 1.353596000000000096e-03
3.774000000000000000e+03 1.340206000000000036e-03
3.780000000000000000e+03 1.327351999999999959e-03
3.786000000000000000e+03 1.315013000000000076e-03
3.792000000000000000e+03 1.303169000000000072e-03
3.798000000000000000e+03 1.291798000000000035e-03
3.804000000000000000e+03 1.280883000000000022e-03
3.810000000000000000e+03 1.270403999999999934e-03
3.816000000000000000e+03 1.260342999999999923e-03
3.822000000000000000e+03 1.250683999999999954e-03
3.828000000000000000e+03 1.241408000000000051e-03
3.834000000000000000e+03 1.232500999999999996e-03
3.840000000000000000e+03 1.223946000000000062e-03
3.846000000000000000e+03 1.215727999999999904e-03
3.852000000000000000e+03 1.207832999999999954e-03
3.858000000000000000e+03 1.200246999999999989e-03
3.864000000000000000e+03 1.192956000000000008e-03
3.870000000000000000e+03 1.185946000000000005e-03
3.876000000000000000e+03 1.179205000000000010e-03
3.882000000000000000e+03 1.172721999999999957e-03
3.888000000000000000e+03 1.166483999999999967e-03
3.894000000000000000e+03 1.160477999999999944e-03
3.900000000000000000e+03 1.154697000000000102e-03
3.906000000000000000e+03 1.149127000000000004e-03
3.912000000000000000e+03 1.143759999999999959e-03
3.918000000000000000e+03 1.138583999999999994e-03
3.924000000000000000e+03 1.133592000000000106e-03
3.930000000000000000e+03 1.128771999999999892e-03
3.936000000000000000e+03 1.124117999999999905e-03
3.942000000000000000e+03 1.119619999999999990e-03
3.948000000000000000e+03 1.115270999999999927e-03
3.954000000000000000e+03 1.111061999999999900e-03
3.960000000000000000e+03 1.106987000000000032e-03
3.966000000000000000e+03 1.103037000000000071e-03
3.972000000000000000e+03 1.099207000000000049e-03
3.978000000000000000e+03 1.095487999999999931e-03
3.984000000000000000e+03 1.091876000000000088e-03
3.990000000000000000e+03 1.088362999999999961e-03
3.996000000000000000e+03 1.084944999999999920e-03
4.002000000000000000e+03 1.081614000000000056e-03
4.008000000000000000e+03 1.078367999999999905e-03
4.014000000000000000e+03 1.075196999999999958e-03
4.020000000000000000e+03 1.072101000000000000e-03
4.026000000000000000e+03 1.069071999999999904e-03
4.032000000000000000e+03 1.066108000000000073e-03
4.038000000000000000e+03 1.063200999999999946e-03
4.044000000000000000e+03 1.060350999999999958e-03
4.050000000000000000e+03 1.057549999999999983e-03
4.056000000000000000e+03 1.054798000000000020e-03
4.062000000000000000e+03 1.052086999999999944e-03
4.068000000000000000e+03 1.049418000000000096e-03
4.074000000000000000e+03 1.046784000000000039e-03
4.080000000000000000e+03 1.044184999999999992e-03
4.086000000000000000e+03 1.041613999999999951e-03
4.092000000000000000e+03 1.039072999999999950e-03
4.098000000000000000e+03 1.036554000000000078e-03
4.104000000000000000e+03 1.034058000000000026e-03
4.110000000000000000e+03 1.031580000000000040e-03
4.116000000000000000e+03 1.029119999999999905e-03
4.122000000000000000e+03 1.026673000000000082e-03
4.128000000000000000e+03 1.024238999999999922e-03
4.134000000000000000e+03 1.021814000000000012e-03
4.140000000000000000e+03 1.019397999999999919e-03
4.146000000000000000e+03 1.016986000000000105e-03
4.152000000000000000e+03 1.014579999999999952e-03
4.158000000000000000e+03 1.012174000000000016e-03
4.164000000000000000e+03 1.009769999999999895e-03
4.170000000000000000e+03 1.007363000000000052e-03
4.176000000000000000e+03 1.004955000000000084e-03
4.182000000000000000e+03 1.002541000000000022e-03
4.188000000000000000e+03 1.000122999999999897e-03
4.194000000000000000e+03 9.976963000000000584e-04
4.200000000000000000e+03 9.952628000000000690e-04
4.206000000000000000e+03 9.928177000000000269e-04
4.212000000000000000e+03 9.903636999999999857e-04
4.218000000000000000e+03 9.878957999999999750e-04
4.224000000000000000e+03 9.854169999999999336e-04
4.230000000000000000e+03 9.829222000000000740e-04
4.236000000000000000e+03 9.804144999999999353e-04
4.242000000000000000e+03 9.778892000000000834e-04
4.248000000000000000e+03 9.753491999999999891e-04
4.254000000000000000e+03 9.727899999999999612e-04
4.260000000000000000e+03 9.702146999999999724e-04
4.266000000000000000e+03 9.676186999999999722e-04
4.272000000000000000e+03 9.650054000000000357e-04
4.278000000000000000e+03 9.623703000000000379e-04
4.284000000000000000e+03 9.597168000000000539e-04
4.290000000000000000e+03 9.570404999999999928e-04
4.296000000000000000e+03 9.543449999999999980e-04
4.302000000000000000e+03 9.516258000000000529e-04
4.308000000000000000e+03 9.488867999999999695e-04
4.314000000000000000e+03 9.461234999999999480e-04
4.320000000000000000e+03 9.433399000000000515e-04
4.326000000000000000e+03 9.405315999999999720e-04
4.332000000000000000e+03 9.377027000000000235e-04
4.338000000000000000e+03 9.348489000000000408e-04
4.344000000000000000e+03 9.319741999999999783e-04
4.350000000000000000e+03 9.290747000000000241e-04
4.356000000000000000e+03 9.261542999999999902e-04
4.362000000000000000e+03 9.232091999999999903e-04
4.368000000000000000e+03 9.202433999999999788e-04
4.374000000000000000e+03 9.172531999999999951e-04
4.380000000000000000e+03 9.142427000000000279e-04
4.386000000000000000e+03 9.112080999999999740e-04
4.392000000000000000e+03 9.081538000000000327e-04
4.398000000000000000e+03 9.050759999999999925e-04
4.404000000000000000e+03 9.019791999999999784e-04
4.410000000000000000e+03 8.988597000000000297e-04
4.416000000000000000e+03 8.957219000000000205e-04
4.422000000000000000e+03 8.925622999999999500e-04
4.428000000000000000e+03 8.893854000000000516e-04
4.434000000000000000e+03 8.861876999999999992e-04
4.440000000000000000e+03 8.829737999999999519e-04
4.446000000000000000e+03 8.797402000000000173e-04
4.452000000000000000e+03 8.764916999999999890e-04
4.458000000000000000e+03 8.732247999999999746e-04
4.464000000000000000e+03 8.699442999999999846e-04
4.470000000000000000e+03 8.666468999999999779e-04
4.476000000000000000e+03 8.633373000000000392e-04
4.482000000000000000e+03 8.600122000000000192e-04
4.488000000000000000e+03 8.566765999999999964e-04
4.494000000000000000e+03 8.533271000000000042e-04
4.500000000000000000e+03 8.499688000000000469e-04
4.506000000000000000e+03 8.465983000000000492e-04
4.512000000000000000e+03 8.432208000000000498e-04
4.518000000000000000e+03 8.398328999999999734e-04
4.524000000000000000e+03 8.364397999999999668e-04
4.530000000000000000e+03 8.330383000000000232e-04
4.536000000000000000e+03 8.296335000000000385e-04
4.542000000000000000e+03 8.262223000000000397e-04
4.548000000000000000e+03 8.228096999999999972e-04
4.554000000000000000e+03 8.193929000000000403e-04
4.560000000000000000e+03 8.159766999999999628e-04
4.566000000000000000e+03 8.125584000000000365e-04
4.572000000000000000e+03 8.091428999999999809e-04
4.578000000000000000e+03 8.057274000000000337e-04
4.584000000000000000e+03 8.023168999999999483e-04
4.590000000000000000e+03 7.989085999999999627e-04
4.596000000000000000e+03 7.955075000000000470e-04
4.602000000000000000e+03 7.921106999999999714e-04
4.608000000000000000e+03 7.887233999999999912e-04
4.614000000000000000e+03 7.853426999999999847e-04
4.620000000000000000e+03 7.819736000000000308e-04
4.626000000000000000e+03 7.786135000000000018e-04
4.632000000000000000e+03 7.752670999999999825e-04
4.638000000000000000e+03 7.719317999999999536e-04
4.644000000000000000e+03 7.686125999999999939e-04
4.650000000000000000e+03 7.653065999999999819e-04
4.656000000000000000e+03 7.620186999999999621e-04
4.662000000000000000e+03 7.587463000000000237e-04
4.668000000000000000e+03 7.554941999999999604e-04
4.674000000000000000e+03 7.522594999999999759e-04
4.680000000000000000e+03 7.490469999999999724e-04
4.686000000000000000e+03 7.458541000000000389e-04
4.692000000000000000e+03 7.426852999999999753e-04
4.698000000000000000e+03 7.395379000000000536e-04
4.704000000000000000e+03 7.364164999999999990e-04
4.710000000000000000e+03 7.333183000000000496e-04
4.716000000000000000e+03 7.302476000000000453e-04
4.722000000000000000e+03 7.272019000000000009e-04
4.728000000000000000e+03 7.241851999999999795e-04
4.734000000000000000e+03 7.211949999999999958e-04
4.740000000000000000e+03 7.182353000000000045e-04
4.746000000000000000e+03 7.153033000000000264e-04
4.752000000000000000e+03 7.124031000000000504e-04
4.758000000000000000e+03 7.095317999999999547e-04
4.764000000000000000e+03 7.066932999999999852e-04
4.770000000000000000e+03 7.038847999999999459e-04
4.776000000000000000e+03 7.011097999999999462e-04
4.782000000000000000e+03 6.983656000000000412e-04
4.788000000000000000e+03 6.956557000000000148e-04
4.794000000000000000e+03 6.929771999999999625e-04
4.800000000000000000e+03 6.903332999999999995e-04
4.806000000000000000e+03 6.877212999999999642e-04
4.812000000000000000e+03 6.851443000000000463e-04
4.818000000000000000e+03 6.825991999999999477e-04
4.824000000000000000e+03 6.800892000000000005e-04
4.830000000000000000e+03 6.776110999999999810e-04
4.836000000000000000e+03 6.751679000000000447e-04
4.842000000000000000e+03 6.727565000000000021e-04
4.848000000000000000e+03 6.703794999999999806e-04
4.854000000000000000e+03 6.680339000000000416e-04
4.860000000000000000e+03 6.657222999999999873e-04
4.866000000000000000e+03 6.634412999999999595e-04
4.872000000000000000e+03 6.611936000000000115e-04
4.878000000000000000e+03 6.589757999999999597e-04
4.884000000000000000e+03 6.567902000000000462e-04
4.890000000000000000e+03 6.546335000000000131e-04
4.896000000000000000e+03 6.525078999999999602e-04
4.902000000000000000e+03 6.504101999999999887e-04
4.908000000000000000e+03 6.483421999999999536e-04
4.914000000000000000e+03 6.463006000000000306e-04
4.920000000000000000e+03 6.442874000000000344e-04
4.926000000000000000e+03 6.422991999999999981e-04
4.932000000000000000e+03 6.403376999999999594e-04
4.938000000000000000e+03 6.383995999999999855e-04
4.944000000000000000e+03 6.364864999999999716e-04
4.950000000000000000e+03 6.345950999999999849e-04
4.956000000000000000e+03 6.327267999999999608e-04
4.962000000000000000e+03 6.308782999999999665e-04
4.968000000000000000e+03 6.290509000000000118e-04
4.974000000000000000e+03 6.272415000000000152e-04
4.980000000000000000e+03 6.254512000000000266e-04
4.986000000000000000e+03 6.236768000000000390e-04
4.992000000000000000e+03 6.219193999999999938e-04
4.998000000000000000e+03 6.201756999999999583e-04
5.004000000000000000e+03 6.184470000000000505e-04
5.010000000000000000e+03 6.167298999999999785e-04
5.016000000000000000e+03 6.150253999999999747e-04
5.022000000000000000e+03 6.133304999999999920e-04
5.028000000000000000e+03 6.116459999999999779e-04
5.034000000000000000e+03 6.099687999999999595e-04
5.040000000000000000e+03 6.082998999999999525e-04
5.046000000000000000e+03 6.066360000000000242e-04
5.052000000000000000e+03 6.049782000000000076e-04
5.058000000000000000e+03 6.033234000000000383e-04
5.064000000000000000e+03 6.016723999999999553e-04
5.070000000000000000e+03 6.000222999999999625e-04
5.076000000000000000e+03 5.983737999999999731e-04
5.082000000000000000e+03 5.967242000000000423e-04
5.088000000000000000e+03 5.950741999999999750e-04
5.094000000000000000e+03 5.934208999999999751e-04
5.100000000000000000e+03 5.917653999999999840e-04
5.106000000000000000e+03 5.901046000000000286e-04
5.112000000000000000e+03 5.884396000000000505e-04
5.118000000000000000e+03 5.867676999999999962e-04
5.124000000000000000e+03 5.850897000000000302e-04
5.130000000000000000e+03 5.834030999999999505e-04
5.136000000000000000e+03 5.817087000000000299e-04
5.142000000000000000e+03 5.800040999999999921e-04
5.148000000000000000e+03 5.782902999999999611e-04
5.154000000000000000e+03 5.765647999999999520e-04
5.160000000000000000e+03 5.748287000000000145e-04
5.166000000000000000e+03 5.730797000000000148e-04
5.172000000000000000e+03 5.713187999999999687e-04
5.178000000000000000e+03 5.695439000000000274e-04
5.184000000000000000e+03 5.677561999999999496e-04
5.190000000000000000e+03 5.659534999999999609e-04
5.196000000000000000e+03 5.641370999999999625e-04
5.202000000000000000e+03 5.623050000000000314e-04
5.208000000000000000e+03 5.604584999999999602e-04
5.214000000000000000e+03 5.585958000000000026e-04
5.220000000000000000e+03 5.567182999999999854e-04
5.226000000000000000e+03 5.548242000000000538e-04
5.232000000000000000e+03 5.529149999999999603e-04
5.238000000000000000e+03 5.509891999999999524e-04
5.244000000000000000e+03 5.490481999999999654e-04
5.250000000000000000e+03 5.470905999999999556e-04
5.256000000000000000e+03 5.451180999999999605e-04
5.262000000000000000e+03 5.431292000000000108e-04
5.268000000000000000e+03 5.411256999999999612e-04
5.274000000000000000e+03 5.391064999999999790e-04
5.280000000000000000e+03 5.370731999999999590e-04
5.286000000000000000e+03 5.350247999999999940e-04
5.292000000000000000e+03 5.329631999999999729e-04
5.298000000000000000e+03 5.308872999999999544e-04
5.304000000000000000e+03 5.287993000000000381e-04
5.310000000000000000e+03 5.266980000000000316e-04
5.316000000000000000e+03 5.245856999999999604e-04
5.322000000000000000e+03 5.224615999999999852e-04
5.328000000000000000e+03 5.203277000000000293e-04
5.334000000000000000e+03 5.181832999999999622e-04
5.340000000000000000e+03 5.160307999999999519e-04
5.346000000000000000e+03 5.138693000000000167e-04
5.352000000000000000e+03 5.117013000000000334e-04
5.358000000000000000e+03 5.095260999999999801e-04
5.364000000000000000e+03 5.073461000000000247e-04
5.370000000000000000e+03 5.051607999999999966e-04
5.376000000000000000e+03 5.029725000000000298e-04
5.382000000000000000e+03 5.007809000000000219e-04
5.388000000000000000e+03 4.985882999999999982e-04
5.394000000000000000e+03 4.963943000000000392e-04
5.400000000000000000e+03 4.942014000000000216e-04
5.406000000000000000e+03 4.920090999999999918e-04
5.412000000000000000e+03 4.898199999999999690e-04
5.418000000000000000e+03 4.876335999999999995e-04
5.424000000000000000e+03 4.854525999999999742e-04
5.430000000000000000e+03 4.832762999999999794e-04
5.436000000000000000e+03 4.811074999999999944e-04
5.442000000000000000e+03 4.789454999999999971e-04
5.448000000000000000e+03 4.767929999999999868e-04
5.454000000000000000e+03 4.746495000000000098e-04
5.460000000000000000e+03 4.725174999999999970e-04
5.466000000000000000e+03 4.703964999999999948e-04
5.472000000000000000e+03 4.682889000000000084e-04
5.478000000000000000e+03 4.661940999999999958e-04
5.484000000000000000e+03 4.641148000000000105e-04
5.490000000000000000e+03 4.620501000000000165e-04
5.496000000000000000e+03 4.600024999999999991e-04
5.502000000000000000e+03 4.579712999999999905e-04
5.508000000000000000e+03 4.559588999999999960e-04
5.514000000000000000e+03 4.539645000000000138e-04
5.520000000000000000e+03 4.519902999999999811e-04
5.526000000000000000e+03 4.500355999999999844e-04
5.532000000000000000e+03 4.481024000000000010e-04
5.538000000000000000e+03 4.461900000000000089e-04
5.544000000000000000e+03 4.443003999999999855e-04
5.550000000000000000e+03 4.424327000000000034e-04
5.556000000000000000e+03 4.405888000000000057e-04
5.562000000000000000e+03 4.387676999999999767e-04
5.568000000000000000e+03 4.369714000000000020e-04
5.574000000000000000e+03 4.351986999999999978e-04
5.580000000000000000e+03 4.334513999999999815e-04
5.586000000000000000e+03 4.317284000000000117e-04
5.592000000000000000e+03 4.300312999999999835e-04
5.598000000000000000e+03 4.283590000000000097e-04
5.604000000000000000e+03 4.267130999999999854e-04
5.610000000000000000e+03 4.250923000000000093e-04
5.616000000000000000e+03 4.234980000000000168e-04
5.622000000000000000e+03 4.219289999999999781e-04
5.628000000000000000e+03 4.203866999999999912e-04
5.634000000000000000e+03 4.188697000000000123e-04
5.640000000000000000e+03 4.173793999999999768e-04
5.646000000000000000e+03 4.159143000000000237e-04
5.652000000000000000e+03 4.144757999999999797e-04
5.658000000000000000e+03 4.130622000000000243e-04
5.664000000000000000e+03 4.116750000000000183e-04
5.670000000000000000e+03 4.103126000000000126e-04
5.676000000000000000e+03 4.089761000000000026e-04
5.682000000000000000e+03 4.076640999999999989e-04
5.688000000000000000e+03 4.063776000000000172e-04
5.694000000000000000e+03 4.051152000000000138e-04
5.700000000000000000e+03 4.038779000000000045e-04
5.706000000000000000e+03 4.026640999999999858e-04
5.712000000000000000e+03 4.014751000000000214e-04
5.718000000000000000e+03 4.003090999999999854e-04
5.724000000000000000e+03 3.991673000000000161e-04
5.730000000000000000e+03 3.980480000000000216e-04
5.736000000000000000e+03 3.969525000000000115e-04
5.742000000000000000e+03 3.958790000000000225e-04
5.748000000000000000e+03 3.948286999999999760e-04
5.754000000000000000e+03 3.938001000000000110e-04
5.760000000000000000e+03 3.927941000000000006e-04
5.766000000000000000e+03 3.918093000000000097e-04
5.772000000000000000e+03 3.908466000000000197e-04
5.778000000000000000e+03 3.899048000000000010e-04
5.784000000000000000e+03 3.889847000000000096e-04
5.790000000000000000e+03 3.880849999999999816e-04
5.796000000000000000e+03 3.872066000000000071e-04
5.802000000000000000e+03 3.863483000000000021e-04
5.808000000000000000e+03 3.855110000000000025e-04
5.814000000000000000e+03 3.846934999999999786e-04
5.820000000000000000e+03 3.838967000000000204e-04
5.826000000000000000e+03 3.831193999999999897e-04
5.832000000000000000e+03 3.823624999999999767e-04
5.838000000000000000e+03 3.816248999999999857e-04
5.844000000000000000e+03 3.809075999999999781e-04
5.850000000000000000e+03 3.802095000000000127e-04
5.856000000000000000e+03 3.795313999999999828e-04
5.862000000000000000e+03 3.788724000000000150e-04
5.868000000000000000e+03 3.782333000000000028e-04
5.874000000000000000e+03 3.776130999999999845e-04
5.880000000000000000e+03 3.770129000000000102e-04
5.886000000000000000e+03 3.764315999999999756e-04
5.892000000000000000e+03 3.758699999999999910e-04
5.898000000000000000e+03 3.753273999999999803e-04
5.904000000000000000e+03 3.748045999999999995e-04
5.910000000000000000e+03 3.743007000000000127e-04
5.916000000000000000e+03 3.738165000000000216e-04
5.922000000000000000e+03 3.733513000000000044e-04
5.928000000000000000e+03 3.729059000000000171e-04
5.934000000000000000e+03 3.724794000000000238e-04
5.940000000000000000e+03 3.720726000000000263e-04
5.946000000000000000e+03 3.716848999999999826e-04
5.952000000000000000e+03 3.713168000000000089e-04
5.958000000000000000e+03 3.709677999999999891e-04
5.964000000000000000e+03 3.706385999999999990e-04
5.970000000000000000e+03 3.703283000000000031e-04
5.976000000000000000e+03 3.700377999999999827e-04
5.982000000000000000e+03 3.697662000000000106e-04
5.988000000000000000e+03 3.695142000000000001e-04
5.994000000000000000e+03 3.692812000000000178e-04
6.000000000000000000e+03 3.690677999999999971e-04
6.006000000000000000e+03 3.688731999999999905e-04
6.012000000000000000e+03 3.686981000000000199e-04
6.018000000000000000e+03 3.685416999999999751e-04
6.024000000000000000e+03 3.684045000000000267e-04
6.030000000000000000e+03 3.682860000000000040e-04
6.036000000000000000e+03 3.681865000000000094e-04
6.042000000000000000e+03 3.681054000000000010e-04
6.048000000000000000e+03 3.680431000000000067e-04
6.054000000000000000e+03 3.679989000000000047e-04
6.060000000000000000e+03 3.679732000000000228e-04
6.066000000000000000e+03 3.679654000000000193e-04
6.072000000000000000e+03 3.679757000000000080e-04
6.078000000000000000e+03 3.680035000000000012e-04
6.084000000000000000e+03 3.680490000000000129e-04
6.090000000000000000e+03 3.681116999999999809e-04
6.096000000000000000e+03 3.681916000000000138e-04
6.102000000000000000e+03 3.682881000000000154e-04
6.108000000000000000e+03 3.684014999999999794e-04
6.114000000000000000e+03 3.685310000000000127e-04
6.120000000000000000e+03 3.686766999999999865e-04
6.126000000000000000e+03 3.688380000000000217e-04
6.132000000000000000e+03 3.690149999999999897e-04
6.138000000000000000e+03 3.692068999999999972e-04
6.144000000000000000e+03 3.694139000000000038e-04
6.150000000000000000e+03 3.696352000000000079e-04
6.156000000000000000e+03 3.698708000000000095e-04
6.162000000000000000e+03 3.701201000000000209e-04
6.168000000000000000e+03 3.703830999999999877e-04
6.174000000000000000e+03 3.706588999999999826e-04
6.180000000000000000e+03 3.709477000000000195e-04
6.186000000000000000e+03 3.712486000000000085e-04
6.192000000000000000e+03 3.715616999999999835e-04
6.198000000000000000e+03 3.718861000000000172e-04
6.204000000000000000e+03 3.722218000000000011e-04
6.210000000000000000e+03 3.725682000000000017e-04
6.216000000000000000e+03 3.729250000000000251e-04
6.222000000000000000e+03 3.732915999999999752e-04
6.228000000000000000e+03 3.736678000000000005e-04
6.234000000000000000e+03 3.740529000000000250e-04
6.240000000000000000e+03 3.744468000000000145e-04
6.246000000000000000e+03 3.748488000000000015e-04
6.252000000000000000e+03 3.752587000000000262e-04
6.258000000000000000e+03 3.756756999999999783e-04
6.264000000000000000e+03 3.760998000000000206e-04
6.270000000000000000e+03 3.765301999999999885e-04
6.276000000000000000e+03 3.769666999999999766e-04
6.282000000000000000e+03 3.774086999999999971e-04
6.288000000000000000e+03 3.778559000000000019e-04
6.294000000000000000e+03 3.783077000000000033e-04
6.300000000000000000e+03 3.787638999999999871e-04
6.306000000000000000e+03 3.792237999999999859e-04
6.312000000000000000e+03 3.796871999999999856e-04
6.318000000000000000e+03 3.801532999999999844e-04
6.324000000000000000e+03 3.806222000000000164e-04
6.330000000000000000e+03 3.810929999999999917e-04
6.336000000000000000e+03 3.815655999999999844e-04
6.342000000000000000e+03 3.820393000000000270e-04
6.348000000000000000e+03 3.825139999999999769e-04
6.354000000000000000e+03 3.829888999999999950e-04
6.360000000000000000e+03 3.834640000000000271e-04
6.366000000000000000e+03 3.839385999999999971e-04
6.372000000000000000e+03 3.844124999999999994e-04
6.378000000000000000e+03 3.848850000000000123e-04
6.384000000000000000e+03 3.853560999999999814e-04
6.390000000000000000e+03 3.858250999999999933e-04
6.396000000000000000e+03 3.862917999999999799e-04
6.402000000000000000e+03 3.867556999999999874e-04
6.408000000000000000e+03 3.872166000000000019e-04
6.414000000000000000e+03 3.876738999999999814e-04
6.420000000000000000e+03 3.881275000000000003e-04
6.426000000000000000e+03 3.885768000000000165e-04
6.432000000000000000e+03 3.890216999999999959e-04
6.438000000000000000e+03 3.894615000000000251e-04
6.444000000000000000e+03 3.898962999999999756e-04
6.450000000000000000e+03 3.903253999999999882e-04
6.456000000000000000e+03 3.907486999999999744e-04
6.462000000000000000e+03 3.911656999999999808e-04
6.468000000000000000e+03 3.915762999999999731e-04
6.474000000000000000e+03 3.919799000000000178e-04
6.480000000000000000e+03 3.923765999999999864e-04
6.486000000000000000e+03 3.927657000000000197e-04
6.492000000000000000e+03 3.931472000000000092e-04
6.498000000000000000e+03 3.935205000000000213e-04
6.504000000000000000e+03 3.938856999999999818e-04
6.510000000000000000e+03 3.942422000000000114e-04
6.516000000000000000e+03 3.945900000000000015e-04
6.522000000000000000e+03 3.949285999999999986e-04
6.528000000000000000e+03 3.952579000000000227e-04
6.534000000000000000e+03 3.955776000000000257e-04
6.540000000000000000e+03 3.958874000000000139e-04
6.546000000000000000e+03 3.961870999999999731e-04
6.552000000000000000e+03 3.964764999999999978e-04
6.558000000000000000e+03 3.967552999999999857e-04
6.564000000000000000e+03 3.970232999999999770e-04
6.570000000000000000e+03 3.972801999999999779e-04
6.576000000000000000e+03 3.975259999999999883e-04
6.582000000000000000e+03 3.977602000000000004e-04
6.588000000000000000e+03 3.979828999999999940e-04
6.594000000000000000e+03 3.981936000000000156e-04
6.600000000000000000e+03 3.983923000000000108e-04
6.606000000000000000e+03 3.985786999999999859e-04
6.612000000000000000e+03 3.987527000000000150e-04
6.618000000000000000e+03 3.989139999999999960e-04
6.624000000000000000e+03 3.990625999999999830e-04
6.630000000000000000e+03 3.991981000000000023e-04
6.636000000000000000e+03 3.993204999999999997e-04
6.642000000000000000e+03 3.994294000000000013e-04
6.648000000000000000e+03 3.995250000000000212e-04
6.654000000000000000e+03 3.996067999999999973e-04
6.660000000000000000e+03 3.996747999999999837e-04
6.666000000000000000e+03 3.997288000000000208e-04
6.672000000000000000e+03 3.997688000000000001e-04
6.678000000000000000e+03 3.997944000000000020e-04
6.684000000000000000e+03 3.998057000000000065e-04
6.690000000000000000e+03 3.998022999999999855e-04
6.696000000000000000e+03 3.997842999999999731e-04
6.702000000000000000e+03 3.997513999999999755e-04
6.708000000000000000e+03 3.997035999999999927e-04
6.714000000000000000e+03 3.996407000000000106e-04
6.720000000000000000e+03 3.995626999999999751e-04
6.726000000000000000e+03 3.994693000000000007e-04
6.732000000000000000e+03 3.993603999999999991e-04
6.738000000000000000e+03 3.992360000000000245e-04
6.744000000000000000e+03 3.990959999999999885e-04
6.750000000000000000e+03 3.989401999999999857e-04
6.756000000000000000e+03 3.987686000000000160e-04
6.762000000000000000e+03 3.985810000000000112e-04
6.768000000000000000e+03 3.983772999999999915e-04
6.774000000000000000e+03 3.981575000000000110e-04
6.780000000000000000e+03 3.979214999999999814e-04
6.786000000000000000e+03 3.976690999999999972e-04
6.792000000000000000e+03 3.974003000000000041e-04
6.798000000000000000e+03 3.971151000000000021e-04
6.804000000000000000e+03 3.968132999999999773e-04
6.810000000000000000e+03 3.964948000000000040e-04
6.816000000000000000e+03 3.961597999999999877e-04
6.822000000000000000e+03 3.958079000000000089e-04
6.828000000000000000e+03 3.954391999999999933e-04
6.834000000000000000e+03 3.950536000000000152e-04
6.840000000000000000e+03 3.946511000000000203e-04
6.846000000000000000e+03 3.942317000000000087e-04
6.852000000000000000e+03 3.937952000000000206e-04
6.858000000000000000e+03 3.933416000000000017e-04
6.864000000000000000e+03 3.928709999999999863e-04
6.870000000000000000e+03 3.923830999999999803e-04
6.876000000000000000e+03 3.918781999999999778e-04
6.882000000000000000e+03 3.913559999999999847e-04
6.888000000000000000e+03 3.908165999999999810e-04
6.894000000000000000e+03 3.902600000000000209e-04
6.900000000000000000e+03 3.896861000000000162e-04
6.906000000000000000e+03 3.890949000000000209e-04
6.912000000000000000e+03 3.884865000000000150e-04
6.918000000000000000e+03 3.878608000000000186e-04
6.924000000000000000e+03 3.872179000000000116e-04
6.930000000000000000e+03 3.865577000000000141e-04
6.936000000000000000e+03 3.858802000000000260e-04
6.942000000000000000e+03 3.851854999999999732e-04
6.948000000000000000e+03 3.844736000000000182e-04
6.954000000000000000e+03 3.837444999999999984e-04
6.960000000000000000e+03 3.829983000000000020e-04
6.966000000000000000e+03 3.822348999999999951e-04
6.972000000000000000e+03 3.814544000000000116e-04
6.978000000000000000e+03 3.806568999999999773e-04
6.984000000000000000e+03 3.798424000000000006e-04
6.990000000000000000e+03 3.790108999999999731e-04
6.996000000000000000e+03 3.781626000000000171e-04
7.002000000000000000e+03 3.772973999999999902e-04
7.008000000000000000e+03 3.764155000000000148e-04
7.014000000000000000e+03 3.755168999999999825e-04
7.020000000000000000e+03 3.746016999999999815e-04
7.026000000000000000e+03 3.736699999999999917e-04
7.032000000000000000e+03 3.727218999999999931e-04
7.038000000000000000e+03 3.717573999999999857e-04
7.044000000000000000e+03 3.707766999999999834e-04
7.050000000000000000e+03 3.697797999999999862e-04
7.056000000000000000e+03 3.687669999999999880e-04
7.062000000000000000e+03 3.677382000000000090e-04
7.068000000000000000e+03 3.666936000000000089e-04
7.074000000000000000e+03 3.656333000000000217e-04
7.080000000000000000e+03 3.645575999999999873e-04
7.086000000000000000e+03 3.634663999999999799e-04
7.092000000000000000e+03 3.623599000000000134e-04
7.098000000000000000e+03 3.612382999999999935e-04
7.104000000000000000e+03 3.601017999999999884e-04
7.110000000000000000e+03 3.589503999999999980e-04
7.116000000000000000e+03 3.577844000000000163e-04
7.122000000000000000e+03 3.566039000000000231e-04
7.128000000000000000e+03 3.554090999999999782e-04
7.134000000000000000e+03 3.542001000000000242e-04
7.140000000000000000e+03 3.529771999999999923e-04
7.146000000000000000e+03 3.517405000000000249e-04
7.152000000000000000e+03 3.504903000000000077e-04
7.158000000000000000e+03 3.492266999999999746e-04
7.164000000000000000e+03 3.479498999999999938e-04
7.170000000000000000e+03 3.466601000000000253e-04
7.176000000000000000e+03 3.453576000000000085e-04
7.182000000000000000e+03 3.440424999999999777e-04
7.188000000000000000e+03 3.427150999999999809e-04
7.194000000000000000e+03 3.413757000000000119e-04
7.200000000000000000e+03 3.400243999999999966e-04
7.206000000000000000e+03 3.386614999999999829e-04
7.212000000000000000e+03 3.372873000000000190e-04
7.218000000000000000e+03 3.359018999999999764e-04
7.224000000000000000e+03 3.345056999999999913e-04
7.230000000000000000e+03 3.330989000000000237e-04
7.236000000000000000e+03 3.316818000000000132e-04
7.242000000000000000e+03 3.302545999999999737e-04
7.248000000000000000e+03 3.288176999999999875e-04
7.254000000000000000e+03 3.273711999999999803e-04
7.260000000000000000e+03 3.259156000000000141e-04
7.266000000000000000e+03 3.244510000000000146e-04
7.272000000000000000e+03 3.229778000000000098e-04
7.278000000000000000e+03 3.214962999999999935e-04
7.284000000000000000e+03 3.200068000000000140e-04
7.290000000000000000e+03 3.185096000000000108e-04
7.296000000000000000e+03 3.170049999999999778e-04
7.302000000000000000e+03 3.154933999999999972e-04
7.308000000000000000e+03 3.139751000000000087e-04
7.314000000000000000e+03 3.124503000000000263e-04
7.320000000000000000e+03 3.109195000000000036e-04
7.326000000000000000e+03 3.093829999999999887e-04
7.332000000000000000e+03 3.078412000000000097e-04
7.338000000000000000e+03 3.062943000000000263e-04
7.344000000000000000e+03 3.047429000000000262e-04
7.350000000000000000e+03 3.031870999999999893e-04
7.356000000000000000e+03 3.016273999999999778e-04
7.362000000000000000e+03 3.000642000000000196e-04
7.368000000000000000e+03 2.984978999999999801e-04
7.374000000000000000e+03 2.969288000000000157e-04
7.380000000000000000e+03 2.953572999999999919e-04
7.386000000000000000e+03 2.937839000000000249e-04
7.392000000000000000e+03 2.922089000000000002e-04
7.398000000000000000e+03 2.906326999999999999e-04
7.404000000000000000e+03 2.890557999999999778e-04
7.410000000000000000e+03 2.874786000000000160e-04
7.416000000000000000e+03 2.859014000000000000e-04
7.422000000000000000e+03 2.843248000000000259e-04
7.428000000000000000e+03 2.827490999999999794e-04
7.434000000000000000e+03 2.811747999999999765e-04
7.440000000000000000e+03 2.796024000000000252e-04
7.446000000000000000e+03 2.780322000000000110e-04
7.452000000000000000e+03 2.764647999999999758e-04
7.458000000000000000e+03 2.749006000000000019e-04
7.464000000000000000e+03 2.733400999999999886e-04
7.470000000000000000e+03 2.717837000000000182e-04
7.476000000000000000e+03 2.702318999999999902e-04
7.482000000000000000e+03 2.686852000000000207e-04
7.488000000000000000e+03 2.671441000000000093e-04
7.494000000000000000e+03 2.656091000000000181e-04
7.500000000000000000e+03 2.640806000000000208e-04
7.506000000000000000e+03 2.625592000000000052e-04
7.512000000000000000e+03 2.610453999999999791e-04
7.518000000000000000e+03 2.595396000000000248e-04
7.524000000000000000e+03 2.580425000000000015e-04
7.530000000000000000e+03 2.565544000000000114e-04
7.536000000000000000e+03 2.550760000000000223e-04
7.542000000000000000e+03 2.536077000000000079e-04
7.548000000000000000e+03 2.521501000000000102e-04
7.554000000000000000e+03 2.507036999999999829e-04
7.560000000000000000e+03 2.492689999999999880e-04
7.566000000000000000e+03 2.478466999999999931e-04
7.572000000000000000e+03 2.464372000000000264e-04
7.578000000000000000e+03 2.450409999999999871e-04
7.584000000000000000e+03 2.436588000000000057e-04
7.590000000000000000e+03 2.422910000000000016e-04
7.596000000000000000e+03 2.409382999999999967e-04
7.602000000000000000e+03 2.396010999999999920e-04
7.608000000000000000e+03 2.382801000000000092e-04
7.614000000000000000e+03 2.369756999999999951e-04
7.620000000000000000e+03 2.356885999999999985e-04
7.626000000000000000e+03 2.344193000000000004e-04
7.632000000000000000e+03 2.331683000000000085e-04
7.638000000000000000e+03 2.319362000000000105e-04
7.644000000000000000e+03 2.307235999999999944e-04
7.650000000000000000e+03 2.295309999999999950e-04
7.656000000000000000e+03 2.283588999999999931e-04
7.662000000000000000e+03 2.272079000000000037e-04
7.668000000000000000e+03 2.260785000000000073e-04
7.674000000000000000e+03 2.249712999999999919e-04
7.680000000000000000e+03 2.238867999999999924e-04
7.686000000000000000e+03 2.228254999999999895e-04
7.692000000000000000e+03 2.217879999999999982e-04
7.698000000000000000e+03 2.207746999999999921e-04
7.704000000000000000e+03 2.197861000000000064e-04
7.710000000000000000e+03 2.188228000000000016e-04
7.716000000000000000e+03 2.178853000000000126e-04
7.722000000000000000e+03 2.169740000000000134e-04
7.728000000000000000e+03 2.160894000000000118e-04
7.734000000000000000e+03 2.152319000000000085e-04
7.740000000000000000e+03 2.144020000000000116e-04
7.746000000000000000e+03 2.136000999999999948e-04
7.752000000000000000e+03 2.128266999999999930e-04
7.758000000000000000e+03 2.120821000000000002e-04
7.764000000000000000e+03 2.113667999999999970e-04
7.770000000000000000e+03 2.106809999999999976e-04
7.776000000000000000e+03 2.100252000000000098e-04
7.782000000000000000e+03 2.093997000000000002e-04
7.788000000000000000e+03 2.088047999999999901e-04
7.794000000000000000e+03 2.082409000000000072e-04
7.800000000000000000e+03 2.077081000000000044e-04
7.806000000000000000e+03 2.072068000000000098e-04
7.812000000000000000e+03 2.067372999999999900e-04
7.818000000000000000e+03 2.062995999999999992e-04
7.824000000000000000e+03 2.058941999999999912e-04
7.830000000000000000e+03 2.055210000000000131e-04
7.836000000000000000e+03 2.051803000000000047e-04
7.842000000000000000e+03 2.048722000000000000e-04
7.848000000000000000e+03 2.045968000000000060e-04
7.854000000000000000e+03 2.043542000000000026e-04
7.860000000000000000e+03 2.041444999999999968e-04
7.866000000000000000e+03 2.039676999999999886e-04
7.872000000000000000e+03 2.038239000000000121e-04
7.878000000000000000e+03 2.037128999999999991e-04
7.884000000000000000e+03 2.036348999999999907e-04
7.890000000000000000e+03 2.035895999999999930e-04
7.896000000000000000e+03 2.035771999999999929e-04
7.902000000000000000e+03 2.035973999999999965e-04
7.908000000000000000e+03 2.036500999999999969e-04
7.914000000000000000e+03 2.037352999999999940e-04
7.920000000000000000e+03 2.038525999999999869e-04
7.926000000000000000e+03 2.040020000000000028e-04
7.932000000000000000e+03 2.041831999999999935e-04
7.938000000000000000e+03 2.043959999999999993e-04
7.944000000000000000e+03 2.046402000000000063e-04
7.950000000000000000e+03 2.049154000000000134e-04
7.956000000000000000e+03 2.052214000000000067e-04
7.962000000000000000e+03 2.055578000000000125e-04
7.968000000000000000e+03 2.059243999999999897e-04
7.974000000000000000e+03 2.063207999999999915e-04
7.980000000000000000e+03 2.067465999999999900e-04
7.986000000000000000e+03 2.072014999999999914e-04
7.992000000000000000e+03 2.076849999999999877e-04
7.998000000000000000e+03 2.081968000000000121e-04
8.004000000000000000e+03 2.087364000000000027e-04
8.010000000000000000e+03 2.093034999999999926e-04
8.016000000000000000e+03 2.098974999999999940e-04
8.022000000000000000e+03 2.105181000000000131e-04
8.028000000000000000e+03 2.111647000000000079e-04
8.034000000000000000e+03 2.118369000000000046e-04
8.040000000000000000e+03 2.125341999999999954e-04
8.046000000000000000e+03 2.132562000000000064e-04
8.052000000000000000e+03 2.140022999999999958e-04
8.058000000000000000e+03 2.147720000000000098e-04
8.064000000000000000e+03 2.155648999999999933e-04
8.070000000000000000e+03 2.163804000000000129e-04
8.076000000000000000e+03 2.172180000000000063e-04
8.082000000000000000e+03 2.180773000000000000e-04
8.088000000000000000e+03 2.189575999999999990e-04
8.094000000000000000e+03 2.198585000000000025e-04
8.100000000000000000e+03 2.207795000000000027e-04
8.106000000000000000e+03 2.217200000000000117e-04
8.112000000000000000e+03 2.226796000000000016e-04
8.118000000000000000e+03 2.236577000000000118e-04
8.124000000000000000e+03 2.246537000000000002e-04
8.130000000000000000e+03 2.256673000000000001e-04
8.136000000000000000e+03 2.266977999999999897e-04
8.142000000000000000e+03 2.277447999999999951e-04
8.148000000000000000e+03 2.288077000000000014e-04
8.154000000000000000e+03 2.298861000000000079e-04
8.160000000000000000e+03 2.309793999999999996e-04
8.166000000000000000e+03 2.320872000000000028e-04
8.172000000000000000e+03 2.332090000000000096e-04
8.178000000000000000e+03 2.343443000000000121e-04
8.184000000000000000e+03 2.354924999999999955e-04
8.190000000000000000e+03 2.366532999999999929e-04
8.196000000000000000e+03 2.378261999999999965e-04
8.202000000000000000e+03 2.390105999999999915e-04
8.208000000000000000e+03 2.402062000000000110e-04
8.214000000000000000e+03 2.414124000000000131e-04
8.220000000000000000e+03 2.426289000000000039e-04
8.226000000000000000e+03 2.438550999999999956e-04
8.232000000000000000e+03 2.450907000000000216e-04
8.238000000000000000e+03 2.463353000000000266e-04
8.244000000000000000e+03 2.475883000000000229e-04
8.250000000000000000e+03 2.488494000000000166e-04
8.256000000000000000e+03 2.501181999999999798e-04
8.262000000000000000e+03 2.513942000000000130e-04
8.268000000000000000e+03 2.526771999999999937e-04
8.274000000000000000e+03 2.539665000000000086e-04
8.280000000000000000e+03 2.552620000000000236e-04
8.286000000000000000e+03 2.565631999999999765e-04
8.292000000000000000e+03 2.578697000000000020e-04
8.298000000000000000e+03 2.591811999999999979e-04
8.304000000000000000e+03 2.604972999999999902e-04
8.310000000000000000e+03 2.618176999999999852e-04
8.316000000000000000e+03 2.631418999999999750e-04
8.322000000000000000e+03 2.644696999999999998e-04
8.328000000000000000e+03 2.658008000000000115e-04
8.334000000000000000e+03 2.671347000000000023e-04
8.340000000000000000e+03 2.684712000000000123e-04
8.346000000000000000e+03 2.698099999999999934e-04
8.352000000000000000e+03 2.711507000000000262e-04
8.358000000000000000e+03 2.724930000000000082e-04
8.364000000000000000e+03 2.738365999999999999e-04
8.370000000000000000e+03 2.751812999999999872e-04
8.376000000000000000e+03 2.765266999999999964e-04
8.382000000000000000e+03 2.778724999999999793e-04
8.388000000000000000e+03 2.792184999999999763e-04
8.394000000000000000e+03 2.805643999999999933e-04
8.400000000000000000e+03 2.819100000000000165e-04
8.406000000000000000e+03 2.832547999999999837e-04
8.412000000000000000e+03 2.845988000000000033e-04
8.418000000000000000e+03 2.859415999999999933e-04
8.424000000000000000e+03 2.872829999999999937e-04
8.430000000000000000e+03 2.886227000000000107e-04
8.436000000000000000e+03 2.899604999999999761e-04
8.442000000000000000e+03 2.912961000000000044e-04
8.448000000000000000e+03 2.926294000000000074e-04
8.454000000000000000e+03 2.939600000000000112e-04
8.460000000000000000e+03 2.952877999999999818e-04
8.466000000000000000e+03 2.966124999999999795e-04
8.472000000000000000e+03 2.979338999999999902e-04
8.478000000000000000e+03 2.992518000000000001e-04
8.484000000000000000e+03 3.005659999999999951e-04
8.490000000000000000e+03 3.018763000000000154e-04
8.496000000000000000e+03 3.031824999999999928e-04
8.502000000000000000e+03 3.044842999999999877e-04
8.508000000000000000e+03 3.057814999999999860e-04
8.514000000000000000e+03 3.070740999999999879e-04
8.520000000000000000e+03 3.083617000000000194e-04
8.526000000000000000e+03 3.096443000000000264e-04
8.532000000000000000e+03 3.109214999999999809e-04
8.538000000000000000e+03 3.121932999999999913e-04
8.544000000000000000e+03 3.134594000000000096e-04
8.550000000000000000e+03 3.147197000000000015e-04
8.556000000000000000e+03 3.159740000000000075e-04
8.562000000000000000e+03 3.172221000000000134e-04
8.568000000000000000e+03 3.184638999999999851e-04
8.574000000000000000e+03 3.196992999999999970e-04
8.580000000000000000e+03 3.209279000000000211e-04
8.586000000000000000e+03 3.221497999999999831e-04
8.592000000000000000e+03 3.233646000000000176e-04
8.598000000000000000e+03 3.245723999999999962e-04
8.604000000000000000e+03 3.257728999999999790e-04
8.610000000000000000e+03 3.269659000000000064e-04
8.616000000000000000e+03 3.281514000000000241e-04
8.622000000000000000e+03 3.293292000000000181e-04
8.628000000000000000e+03 3.304992000000000086e-04
8.634000000000000000e+03 3.316611999999999815e-04
8.640000000000000000e+03 3.328149999999999772e-04
8.646000000000000000e+03 3.339605999999999955e-04
8.652000000000000000e+03 3.350979000000000024e-04
8.658000000000000000e+03 3.362266000000000039e-04
8.664000000000000000e+03 3.373467000000000002e-04
8.670000000000000000e+03 3.384581000000000113e-04
8.676000000000000000e+03 3.395606000000000232e-04
8.682000000000000000e+03 3.406541000000000018e-04
8.688000000000000000e+03 3.417385000000000214e-04
8.694000000000000000e+03 3.428136999999999938e-04
8.700000000000000000e+03 3.438795999999999932e-04
8.706000000000000000e+03 3.449360999999999855e-04
8.712000000000000000e+03 3.459830000000000110e-04
8.718000000000000000e+03 3.470203000000000155e-04
8.724000000000000000e+03 3.480479000000000190e-04
8.730000000000000000e+03 3.490656000000000076e-04
8.736000000000000000e+03 3.500735000000000153e-04
8.742000000000000000e+03 3.510712999999999941e-04
8.748000000000000000e+03 3.520589999999999982e-04
8.754000000000000000e+03 3.530364999999999935e-04
8.760000000000000000e+03 3.540037000000000001e-04
8.766000000000000000e+03 3.549604999999999839e-04
8.772000000000000000e+03 3.559068999999999991e-04
8.778000000000000000e+03 3.568428000000000116e-04
8.784000000000000000e+03 3.577680999999999873e-04
8.790000000000000000e+03 3.586826000000000207e-04
8.796000000000000000e+03 3.595865000000000172e-04
8.802000000000000000e+03 3.604794999999999831e-04
8.808000000000000000e+03 3.613616000000000267e-04
8.814000000000000000e+03 3.622327999999999854e-04
8.820000000000000000e+03 3.630929000000000079e-04
8.826000000000000000e+03 3.639420000000000198e-04
8.832000000000000000e+03 3.647799000000000072e-04
8.838000000000000000e+03 3.656066000000000242e-04
8.844000000000000000e+03 3.664221000000000166e-04
8.850000000000000000e+03 3.672262000000000247e-04
8.856000000000000000e+03 3.680189999999999742e-04
8.862000000000000000e+03 3.688003999999999935e-04
8.868000000000000000e+03 3.695702999999999944e-04
8.874000000000000000e+03 3.703286999999999768e-04
8.880000000000000000e+03 3.710755000000000151e-04
8.886000000000000000e+03 3.718107999999999808e-04
8.892000000000000000e+03 3.725344000000000225e-04
8.898000000000000000e+03 3.732464000000000116e-04
8.904000000000000000e+03 3.739467000000000225e-04
8.910000000000000000e+03 3.746352000000000211e-04
8.916000000000000000e+03 3.753119000000000073e-04
8.922000000000000000e+03 3.759769000000000153e-04
8.928000000000000000e+03 3.766299999999999770e-04
8.934000000000000000e+03 3.772712000000000006e-04
8.940000000000000000e+03 3.779004999999999777e-04
8.946000000000000000e+03 3.785179999999999968e-04
8.952000000000000000e+03 3.791234999999999896e-04
8.958000000000000000e+03 3.797170000000000102e-04
8.964000000000000000e+03 3.802985999999999845e-04
8.970000000000000000e+03 3.808681999999999866e-04
8.976000000000000000e+03 3.814256999999999826e-04
8.982000000000000000e+03 3.819712000000000064e-04
8.988000000000000000e+03 3.825047000000000039e-04
8.994000000000000000e+03 3.830261999999999751e-04
9.000000000000000000e+03 3.835355000000000144e-04
9.006000000000000000e+03 3.840327999999999732e-04
9.012000000000000000e+03 3.845181000000000141e-04
9.018000000000000000e+03 3.849912000000000147e-04
9.024000000000000000e+03 3.854522000000000091e-04
9.030000000000000000e+03 3.859011999999999772e-04
9.036000000000000000e+03 3.863380000000000134e-04
9.042000000000000000e+03 3.867628000000000233e-04
9.048000000000000000e+03 3.871753999999999929e-04
9.054000000000000000e+03 3.875759000000000105e-04
9.060000000000000000e+03 3.879644000000000018e-04
9.066000000000000000e+03 3.883407000000000070e-04
9.072000000000000000e+03 3.887049999999999859e-04
9.078000000000000000e+03 3.890570999999999786e-04
9.084000000000000000e+03 3.893971999999999993e-04
9.090000000000000000e+03 3.897252000000000138e-04
9.096000000000000000e+03 3.900412000000000020e-04
9.102000000000000000e+03 3.903450999999999839e-04
9.108000000000000000e+03 3.906369000000000139e-04
9.114000000000000000e+03 3.909167000000000176e-04
9.120000000000000000e+03 3.911844999999999949e-04
9.126000000000000000e+03 3.914403000000000001e-04
9.132000000000000000e+03 3.916840999999999791e-04
9.138000000000000000e+03 3.919160000000000200e-04
9.144000000000000000e+03 3.921358000000000005e-04
9.150000000000000000e+03 3.923436999999999888e-04
9.156000000000000000e+03 3.925396999999999849e-04
9.162000000000000000e+03 3.927237999999999888e-04
9.168000000000000000e+03 3.928960000000000004e-04
9.174000000000000000e+03 3.930563999999999998e-04
9.180000000000000000e+03 3.932049000000000069e-04
9.186000000000000000e+03 3.933415000000000218e-04
9.192000000000000000e+03 3.934664000000000043e-04
9.198000000000000000e+03 3.935794999999999745e-04
9.204000000000000000e+03 3.936807999999999866e-04
9.210000000000000000e+03 3.937705000000000003e-04
9.216000000000000000e+03 3.938484000000000017e-04
9.222000000000000000e+03 3.939147000000000048e-04
9.228000000000000000e+03 3.939692999999999754e-04
9.234000000000000000e+03 3.940122000000000221e-04
9.240000000000000000e+03 3.940435999999999960e-04
9.246000000000000000e+03 3.940635000000000058e-04
9.252000000000000000e+03 3.940718000000000172e-04
9.258000000000000000e+03 3.940686000000000102e-04
9.264000000000000000e+03 3.940540000000000188e-04
9.270000000000000000e+03 3.940279000000000090e-04
9.276000000000000000e+03 3.939904000000000149e-04
9.282000000000000000e+03 3.939416000000000163e-04
9.288000000000000000e+03 3.938813999999999792e-04
9.294000000000000000e+03 3.938098999999999918e-04
9.300000000000000000e+03 3.937271999999999799e-04
9.306000000000000000e+03 3.936332999999999976e-04
9.312000000000000000e+03 3.935281000000000109e-04
9.318000000000000000e+03 3.934117999999999795e-04
9.324000000000000000e+03 3.932844000000000118e-04
9.330000000000000000e+03 3.931458999999999995e-04
9.336000000000000000e+03 3.929963999999999767e-04
9.342000000000000000e+03 3.928358999999999974e-04
9.348000000000000000e+03 3.926644000000000076e-04
9.354000000000000000e+03 3.924819999999999871e-04
9.360000000000000000e+03 3.922888000000000243e-04
9.366000000000000000e+03 3.920846999999999766e-04
9.372000000000000000e+03 3.918697999999999865e-04
9.378000000000000000e+03 3.916441999999999797e-04
9.384000000000000000e+03 3.914079000000000104e-04
9.390000000000000000e+03 3.911609000000000245e-04
9.396000000000000000e+03 3.909033000000000017e-04
9.402000000000000000e+03 3.906350999999999964e-04
9.408000000000000000e+03 3.903563999999999884e-04
9.414000000000000000e+03 3.900671999999999777e-04
9.420000000000000000e+03 3.897675999999999983e-04
9.426000000000000000e+03 3.894576999999999761e-04
9.432000000000000000e+03 3.891373000000000054e-04
9.438000000000000000e+03 3.888067000000000259e-04
9.444000000000000000e+03 3.884658000000000035e-04
9.450000000000000000e+03 3.881148000000000063e-04
9.456000000000000000e+03 3.877536000000000004e-04
9.462000000000000000e+03 3.873823000000000197e-04
9.468000000000000000e+03 3.870009999999999900e-04
9.474000000000000000e+03 3.866095999999999856e-04
9.480000000000000000e+03 3.862083000000000204e-04
9.486000000000000000e+03 3.857972000000000202e-04
9.492000000000000000e+03 3.853762000000000051e-04
9.498000000000000000e+03 3.849454000000000092e-04
9.504000000000000000e+03 3.845047999999999782e-04
9.510000000000000000e+03 3.840545999999999804e-04
9.516000000000000000e+03 3.835946999999999816e-04
9.522000000000000000e+03 3.831252999999999959e-04
9.528000000000000000e+03 3.826462999999999891e-04
9.534000000000000000e+03 3.821577999999999954e-04
9.540000000000000000e+03 3.816599999999999745e-04
9.546000000000000000e+03 3.811527000000000209e-04
9.552000000000000000e+03 3.806362000000000200e-04
9.558000000000000000e+03 3.801103999999999919e-04
9.564000000000000000e+03 3.795754000000000250e-04
9.570000000000000000e+03 3.790312000000000108e-04
9.576000000000000000e+03 3.784778999999999834e-04
9.582000000000000000e+03 3.779157000000000111e-04
9.588000000000000000e+03 3.773444000000000255e-04
9.594000000000000000e+03 3.767641999999999866e-04
9.600000000000000000e+03 3.761751999999999826e-04
9.606000000000000000e+03 3.755772999999999794e-04
9.612000000000000000e+03 3.749706999999999910e-04
9.618000000000000000e+03 3.743554000000000174e-04
9.624000000000000000e+03 3.737314000000000044e-04
9.630000000000000000e+03 3.730989000000000202e-04
9.636000000000000000e+03 3.724577999999999765e-04
9.642000000000000000e+03 3.718082999999999957e-04
9.648000000000000000e+03 3.711502999999999894e-04
9.654000000000000000e+03 3.704840000000000260e-04
9.660000000000000000e+03 3.698093999999999969e-04
9.666000000000000000e+03 3.691265999999999905e-04
9.672000000000000000e+03 3.684356000000000068e-04
9.678000000000000000e+03 3.677365000000000256e-04
9.684000000000000000e+03 3.670292999999999928e-04
9.690000000000000000e+03 3.663140999999999967e-04
9.696000000000000000e+03 3.655910000000000171e-04
9.702000000000000000e+03 3.648599999999999999e-04
9.708000000000000000e+03 3.641210999999999992e-04
9.714000000000000000e+03 3.633746000000000090e-04
9.720000000000000000e+03 3.626201999999999811e-04
9.726000000000000000e+03 3.618582999999999977e-04
9.732000000000000000e+03 3.610888000000000249e-04
9.738000000000000000e+03 3.603117000000000082e-04
9.744000000000000000e+03 3.595272000000000160e-04
9.750000000000000000e+03 3.587352000000000140e-04
9.756000000000000000e+03 3.579359000000000165e-04
9.762000000000000000e+03 3.571293000000000232e-04
9.768000000000000000e+03 3.563155000000000142e-04
9.774000000000000000e+03 3.554944999999999893e-04
9.780000000000000000e+03 3.546663999999999828e-04
9.786000000000000000e+03 3.538312999999999745e-04
9.792000000000000000e+03 3.529890999999999845e-04
9.798000000000000000e+03 3.521401000000000067e-04
9.804000000000000000e+03 3.512841000000000271e-04
9.810000000000000000e+03 3.504213999999999853e-04
9.816000000000000000e+03 3.495517999999999759e-04
9.822000000000000000e+03 3.486755999999999927e-04
9.828000000000000000e+03 3.477927999999999814e-04
9.834000000000000000e+03 3.469033999999999963e-04
9.840000000000000000e+03 3.460073999999999832e-04
9.846000000000000000e+03 3.451050999999999902e-04
9.852000000000000000e+03 3.441963000000000032e-04
9.858000000000000000e+03 3.432811999999999821e-04
9.864000000000000000e+03 3.423597999999999811e-04
9.870000000000000000e+03 3.414321999999999800e-04
9.876000000000000000e+03 3.404985000000000130e-04
9.882000000000000000e+03 3.395585999999999917e-04
9.888000000000000000e+03 3.386126999999999844e-04
9.894000000000000000e+03 3.376609000000000251e-04
9.900000000000000000e+03 3.367031000000000255e-04
9.906000000000000000e+03 3.357394999999999997e-04
9.912000000000000000e+03 3.347701000000000019e-04
9.918000000000000000e+03 3.337948999999999777e-04
9.924000000000000000e+03 3.328140999999999955e-04
9.930000000000000000e+03 3.318276000000000212e-04
9.936000000000000000e+03 3.308356000000000144e-04
9.942000000000000000e+03 3.298380999999999752e-04
9.948000000000000000e+03 3.288351999999999920e-04
9.954000000000000000e+03 3.278269000000000105e-04
9.960000000000000000e+03 3.268131999999999765e-04
9.966000000000000000e+03 3.257943000000000124e-04
9.972000000000000000e+03 3.247702000000000097e-04
9.978000000000000000e+03 3.237410000000000027e-04
9.984000000000000000e+03 3.227066999999999913e-04
9.990000000000000000e+03 3.216674000000000096e-04
9.996000000000000000e+03 3.206231000000000033e-04
1.000200000000000000e+04 3.195739000000000067e-04
1.000800000000000000e+04 3.185198000000000196e-04
1.001400000000000000e+04 3.174610000000000019e-04
1.002000000000000000e+04 3.163973999999999736e-04
1.002600000000000000e+04 3.153292000000000031e-04
1.003200000000000000e+04 3.142563999999999818e-04
1.003800000000000000e+04 3.131790999999999980e-04
1.004400000000000000e+04 3.120972000000000177e-04
1.005000000000000000e+04 3.110109999999999806e-04
1.005600000000000000e+04 3.099202999999999810e-04
1.006200000000000000e+04 3.088254000000000129e-04
1.006800000000000000e+04 3.077261999999999879e-04
1.007400000000000000e+04 3.066227999999999944e-04
1.008000000000000000e+04 3.055153000000000122e-04
1.008600000000000000e+04 3.044038000000000212e-04
1.009200000000000000e+04 3.032881999999999874e-04
1.009800000000000000e+04 3.021685999999999990e-04
1.010400000000000000e+04 3.010452000000000158e-04
1.011000000000000000e+04 2.999179999999999837e-04
1.011600000000000000e+04 2.987868999999999768e-04
1.012200000000000000e+04 2.976521999999999892e-04
1.012800000000000000e+04 2.965137999999999867e-04
1.013400000000000000e+04 2.953718999999999833e-04
1.014000000000000000e+04 2.942263000000000192e-04
1.014600000000000000e+04 2.930774000000000139e-04
1.015200000000000000e+04 2.919250000000000078e-04
1.015800000000000000e+04 2.907691999999999807e-04
1.016400000000000000e+04 2.896102000000000008e-04
1.017000000000000000e+04 2.884478999999999797e-04
1.017600000000000000e+04 2.872824999999999858e-04
1.018200000000000000e+04 2.861138999999999848e-04
1.018800000000000000e+04 2.849422999999999908e-04
1.019400000000000000e+04 2.837677000000000038e-04
1.020000000000000000e+04 2.825901000000000237e-04
1.020600000000000000e+04 2.814097000000000104e-04
1.021200000000000000e+04 2.802265000000000181e-04
1.021800000000000000e+04 2.790404999999999925e-04
1.022400000000000000e+04 2.778518000000000220e-04
1.023000000000000000e+04 2.766604999999999781e-04
1.023600000000000000e+04 2.754666000000000232e-04
1.024200000000000000e+04 2.742703000000000090e-04
1.024800000000000000e+04 2.730713999999999754e-04
1.025400000000000000e+04 2.718702000000000250e-04
1.026000000000000000e+04 2.706666000000000150e-04
1.026600000000000000e+04 2.694608000000000138e-04
1.027200000000000000e+04 2.682528000000000213e-04
1.027800000000000000e+04 2.670425999999999833e-04
1.028400000000000000e+04 2.658302999999999881e-04
1.029000000000000000e+04 2.646160999999999956e-04
1.029600000000000000e+04 2.633997999999999917e-04
1.030200000000000000e+04 2.621815999999999904e-04
1.030800000000000000e+04 2.609616000000000258e-04
1.031400000000000000e+04 2.597399000000000235e-04
1.032000000000000000e+04 2.585164000000000038e-04
1.032600000000000000e+04 2.572912000000000007e-04
1.033200000000000000e+04 2.560644999999999740e-04
1.033800000000000000e+04 2.548361999999999980e-04
1.034400000000000000e+04 2.536064999999999782e-04
1.035000000000000000e+04 2.523752999999999891e-04
1.035600000000000000e+04 2.511427999999999903e-04
1.036200000000000000e+04 2.499089999999999819e-04
1.036800000000000000e+04 2.486739999999999979e-04
1.037400000000000000e+04 2.474377999999999842e-04
1.038000000000000000e+04 2.462004999999999749e-04
1.038600000000000000e+04 2.449622000000000041e-04
1.039200000000000000e+04 2.437229999999999974e-04
1.039800000000000000e+04 2.424828000000000020e-04
1.040400000000000000e+04 2.412416999999999979e-04
1.041000000000000000e+04 2.399998999999999991e-04
1.041600000000000000e+04 2.387572999999999985e-04
1.042200000000000000e+04 2.375141000000000101e-04
1.042800000000000000e+04 2.362703000000000069e-04
1.043400000000000000e+04 2.350259999999999958e-04
1.044000000000000000e+04 2.337810999999999969e-04
1.044600000000000000e+04 2.325359000000000041e-04
1.045200000000000000e+04 2.312903000000000105e-04
1.045800000000000000e+04 2.300445000000000029e-04
1.046400000000000000e+04 2.287984000000000014e-04
1.047000000000000000e+04 2.275521999999999929e-04
1.047600000000000000e+04 2.263057999999999975e-04
1.048200000000000000e+04 2.250595000000000091e-04
1.048800000000000000e+04 2.238130999999999866e-04
1.049400000000000000e+04 2.225669000000000052e-04
1.050000000000000000e+04 2.213208000000000037e-04
1.050600000000000000e+04 2.200749999999999961e-04
1.051200000000000000e+04 2.188294000000000025e-04
1.051800000000000000e+04 2.175842000000000097e-04
1.052400000000000000e+04 2.163393999999999907e-04
1.053000000000000000e+04 2.150951000000000067e-04
1.053600000000000000e+04 2.138513000000000035e-04
1.054200000000000000e+04 2.126080999999999880e-04
1.054800000000000000e+04 2.113655999999999944e-04
1.055400000000000000e+04 2.101237999999999956e-04
1.056000000000000000e+04 2.088827999999999985e-04
1.056600000000000000e+04 2.076427000000000101e-04
1.057200000000000000e+04 2.064035000000000034e-04
1.057800000000000000e+04 2.051652000000000055e-04
1.058400000000000000e+04 2.039280000000000031e-04
1.059000000000000000e+04 2.026920000000000035e-04
1.059600000000000000e+04 2.014570999999999994e-04
1.060200000000000000e+04 2.002233999999999980e-04
1.060800000000000000e+04 1.989910000000000062e-04
1.061400000000000000e+04 1.977600000000000039e-04
1.062000000000000000e+04 1.965303999999999912e-04
1.062600000000000000e+04 1.953023000000000020e-04
1.063200000000000000e+04 1.940757999999999893e-04
1.063800000000000000e+04 1.928508000000000002e-04
1.064400000000000000e+04 1.916274999999999945e-04
1.065000000000000000e+04 1.904060000000000062e-04
1.065600000000000000e+04 1.891863000000000084e-04
1.066200000000000000e+04 1.879684000000000010e-04
1.066800000000000000e+04 1.867523999999999909e-04
1.067400000000000000e+04 1.855384999999999923e-04
1.068000000000000000e+04 1.843264999999999910e-04
1.068600000000000000e+04 1.831167000000000081e-04
1.069200000000000000e+04 1.819090000000000095e-04
1.069800000000000000e+04 1.807036000000000091e-04
1.070400000000000000e+04 1.795004000000000001e-04
1.071000000000000000e+04 1.782995999999999962e-04
1.071600000000000000e+04 1.771011999999999977e-04
1.072200000000000000e+04 1.759053000000000114e-04
1.072800000000000000e+04 1.747119000000000102e-04
1.073400000000000000e+04 1.735209999999999943e-04
1.074000000000000000e+04 1.723329000000000115e-04
1.074600000000000000e+04 1.711473999999999938e-04
1.075200000000000000e+04 1.699647000000000093e-04
1.075800000000000000e+04 1.687848000000000039e-04
1.076400000000000000e+04 1.676078000000000116e-04
1.077000000000000000e+04 1.664337000000000054e-04
1.077600000000000000e+04 1.652625999999999921e-04
1.078200000000000000e+04 1.640944999999999990e-04
1.078800000000000000e+04 1.629296000000000130e-04
1.079400000000000000e+04 1.617677999999999998e-04
1.080000000000000000e+04 1.606093000000000006e-04
1.080600000000000000e+04 1.594540000000000085e-04
1.081200000000000000e+04 1.583021000000000103e-04
1.081800000000000000e+04 1.571534999999999989e-04
1.082400000000000000e+04 1.560083999999999885e-04
1.083000000000000000e+04 1.548668000000000061e-04
1.083600000000000000e+04 1.537286999999999974e-04
1.084200000000000000e+04 1.525941999999999967e-04
1.084800000000000000e+04 1.514634000000000108e-04
1.085400000000000000e+04 1.503362000000000058e-04
1.086000000000000000e+04 1.492129000000000025e-04
1.086600000000000000e+04 1.480932999999999870e-04
1.087200000000000000e+04 1.469776000000000003e-04
1.087800000000000000e+04 1.458658999999999954e-04
1.088400000000000000e+04 1.447580000000000123e-04
1.089000000000000000e+04 1.436542999999999978e-04
1.089600000000000000e+04 1.425545000000000122e-04
1.090200000000000000e+04 1.414588999999999951e-04
1.090800000000000000e+04 1.403673999999999937e-04
1.091400000000000000e+04 1.392801999999999951e-04
1.092000000000000000e+04 1.381971999999999921e-04
1.092600000000000000e+04 1.371184999999999917e-04
1.093200000000000000e+04 1.360440999999999940e-04
1.093800000000000000e+04 1.349742000000000129e-04
1.094400000000000000e+04 1.339086000000000074e-04
1.095000000000000000e+04 1.328475999999999984e-04
1.095600000000000000e+04 1.317911000000000061e-04
1.096200000000000000e+04 1.307392000000000103e-04
1.096800000000000000e+04 1.296919000000000110e-04
1.097400000000000000e+04 1.286492999999999881e-04
1.098000000000000000e+04 1.276112999999999889e-04
1.098600000000000000e+04 1.265782000000000072e-04
1.099200000000000000e+04 1.255498000000000020e-04
1.099800000000000000e+04 1.245262000000000072e-04
1.100400000000000000e+04 1.235075000000000029e-04
1.101000000000000000e+04 1.224936999999999890e-04
1.101600000000000000e+04 1.214848999999999996e-04
1.102200000000000000e+04 1.204810000000000006e-04
1.102800000000000000e+04 1.194822000000000061e-04
1.103400000000000000e+04 1.184883999999999954e-04
1.104000000000000000e+04 1.174997000000000026e-04
1.104600000000000000e+04 1.165161999999999941e-04
1.105200000000000000e+04 1.155378000000000036e-04
1.105800000000000000e+04 1.145647000000000044e-04
1.106400000000000000e+04 1.135968000000000031e-04
1.107000000000000000e+04 1.126340999999999996e-04
1.107600000000000000e+04 1.116767999999999944e-04
1.108200000000000000e+04 1.107247999999999940e-04
1.108800000000000000e+04 1.097782000000000055e-04
1.109400000000000000e+04 1.088370000000000017e-04
1.110000000000000000e+04 1.079011999999999962e-04
1.110600000000000000e+04 1.069708999999999959e-04
1.111200000000000000e+04 1.060461000000000010e-04
1.111800000000000000e+04 1.051269000000000048e-04
1.112400000000000000e+04 1.042130999999999933e-04
1.113000000000000000e+04 1.033050000000000011e-04
1.113600000000000000e+04 1.024024999999999941e-04
1.114200000000000000e+04 1.015055999999999993e-04
1.114800000000000000e+04 1.006143999999999967e-04
1.115400000000000000e+04 9.972887999999999848e-05
1.116000000000000000e+04 9.884907000000000665e-05
1.116600000000000000e+04 9.797500999999999693e-05
1.117200000000000000e+04 9.710671999999999783e-05
1.117800000000000000e+04 9.624421999999999719e-05
1.118400000000000000e+04 9.538751999999999572e-05
1.119000000000000000e+04 9.453666999999999691e-05
1.119600000000000000e+04 9.369167000000000077e-05
1.120200000000000000e+04 9.285255999999999653e-05
1.120800000000000000e+04 9.201933999999999776e-05
1.121400000000000000e+04 9.119204000000000654e-05
1.122000000000000000e+04 9.037067999999999718e-05
1.122600000000000000e+04 8.955527999999999818e-05
1.123200000000000000e+04 8.874584999999999668e-05
1.123800000000000000e+04 8.794241999999999478e-05
1.124400000000000000e+04 8.714500000000000675e-05
1.125000000000000000e+04 8.635360999999999330e-05
1.125600000000000000e+04 8.556825999999999582e-05
1.126200000000000000e+04 8.478898000000000283e-05
1.126800000000000000e+04 8.401576000000000009e-05
1.127400000000000000e+04 8.324864000000000396e-05
1.128000000000000000e+04 8.248761000000000016e-05
1.128600000000000000e+04 8.173271000000000507e-05
1.129200000000000000e+04 8.098392000000000372e-05
1.129800000000000000e+04 8.024128999999999962e-05
1.130400000000000000e+04 7.950479000000000422e-05
1.131000000000000000e+04 7.877446999999999390e-05
1.131600000000000000e+04 7.805030999999999438e-05
1.132200000000000000e+04 7.733234999999999491e-05
1.132800000000000000e+04 7.662055999999999338e-05
1.133400000000000000e+04 7.591498999999999329e-05
1.134000000000000000e+04 7.521561000000000609e-05
1.134600000000000000e+04 7.452244999999999323e-05
1.135200000000000000e+04 7.383550999999999537e-05
1.135800000000000000e+04 7.315481000000000034e-05
1.136400000000000000e+04 7.248033000000000676e-05
1.137000000000000000e+04 7.181209000000000247e-05
1.137600000000000000e+04 7.115010000000000171e-05
1.138200000000000000e+04 7.049435000000000380e-05
1.138800000000000000e+04 6.984484999999999587e-05
1.139400000000000000e+04 6.920161000000000574e-05
1.140000000000000000e+04 6.856461000000000489e-05
1.140600000000000000e+04 6.793387999999999543e-05
1.141200000000000000e+04 6.730939000000000236e-05
1.141800000000000000e+04 6.669117000000000068e-05
1.142400000000000000e+04 6.607920000000000254e-05
1.143000000000000000e+04 6.547348999999999509e-05
1.143600000000000000e+04 6.487402000000000403e-05
1.144200000000000000e+04 6.428081000000000365e-05
1.144800000000000000e+04 6.369384999999999327e-05
1.145400000000000000e+04 6.311312999999999927e-05
1.146000000000000000e+04 6.253864999999999457e-05
1.146600000000000000e+04 6.197041000000000626e-05
1.147200000000000000e+04 6.140839000000000584e-05
1.147800000000000000e+04 6.085260000000000078e-05
1.148400000000000000e+04 6.030302000000000324e-05
1.149000000000000000e+04 5.975964999999999966e-05
1.149600000000000000e+04 5.922248000000000291e-05
1.150200000000000000e+04 5.869149999999999872e-05
1.150800000000000000e+04 5.816669999999999995e-05
1.151400000000000000e+04 5.764806999999999912e-05
1.152000000000000000e+04 5.713560000000000231e-05
1.152600000000000000e+04 5.662928000000000205e-05
1.153200000000000000e+04 5.612908999999999694e-05
1.153800000000000000e+04 5.563503000000000052e-05
1.154400000000000000e+04 5.514706999999999715e-05
1.155000000000000000e+04 5.466521000000000037e-05
1.155600000000000000e+04 5.418942000000000133e-05
1.156200000000000000e+04 5.371968999999999930e-05
1.156800000000000000e+04 5.325601000000000038e-05
1.157400000000000000e+04 5.279835000000000246e-05
1.158000000000000000e+04 5.234669999999999807e-05
1.158600000000000000e+04 5.190102999999999866e-05
1.159200000000000000e+04 5.146132999999999675e-05
1.159800000000000000e+04 5.102757999999999773e-05
1.160400000000000000e+04 5.059974999999999949e-05
1.161000000000000000e+04 5.017783000000000134e-05
1.161600000000000000e+04 4.976176999999999977e-05
1.162200000000000000e+04 4.935158000000000226e-05
1.162800000000000000e+04 4.894719999999999784e-05
1.163400000000000000e+04 4.854863000000000006e-05
1.164000000000000000e+04 4.815582999999999935e-05
1.164600000000000000e+04 4.776878000000000108e-05
1.165200000000000000e+04 4.738745000000000316e-05
1.165800000000000000e+04 4.701180000000000278e-05
1.166400000000000000e+04 4.664180999999999855e-05
1.167000000000000000e+04 4.627744000000000123e-05
1.167600000000000000e+04 4.591867000000000263e-05
1.168200000000000000e+04 4.556545999999999996e-05
1.168800000000000000e+04 4.521776999999999719e-05
1.169400000000000000e+04 4.487556999999999901e-05
1.170000000000000000e+04 4.453883000000000332e-05
1.170600000000000000e+04 4.420749999999999983e-05
1.171200000000000000e+04 4.388155000000000002e-05
1.171800000000000000e+04 4.356095000000000176e-05
1.172400000000000000e+04 4.324565000000000158e-05
1.173000000000000000e+04 4.293560999999999667e-05
1.173600000000000000e+04 4.263077999999999708e-05
1.174200000000000000e+04 4.233114000000000142e-05
1.174800000000000000e+04 4.203663999999999941e-05
1.175400000000000000e+04 4.174722000000000041e-05
1.176000000000000000e+04 4.146285000000000232e-05
1.176600000000000000e+04 4.118349000000000234e-05
1.177200000000000000e+04 4.090908000000000305e-05
1.177800000000000000e+04 4.063958000000000164e-05
1.178400000000000000e+04 4.037493000000000071e-05
1.179000000000000000e+04 4.011510999999999885e-05
1.179600000000000000e+04 3.986003999999999725e-05
1.180200000000000000e+04 3.960969000000000057e-05
1.180800000000000000e+04 3.936400999999999854e-05
1.181400000000000000e+04 3.912292999999999983e-05
1.182000000000000000e+04 3.888641000000000162e-05
1.182600000000000000e+04 3.865440000000000043e-05
1.183200000000000000e+04 3.842684999999999954e-05
1.183800000000000000e+04 3.820369000000000081e-05
1.184400000000000000e+04 3.798488000000000146e-05
1.185000000000000000e+04 3.777035999999999729e-05
1.185600000000000000e+04 3.756006999999999765e-05
1.186200000000000000e+04 3.735396999999999974e-05
1.186800000000000000e+04 3.715197999999999797e-05
1.187400000000000000e+04 3.695406000000000309e-05
1.188000000000000000e+04 3.676014999999999735e-05
1.188600000000000000e+04 3.657019999999999759e-05
1.189200000000000000e+04 3.638412999999999820e-05
1.189800000000000000e+04 3.620190000000000316e-05
1.190400000000000000e+04 3.602344000000000081e-05
1.191000000000000000e+04 3.584870000000000119e-05
1.191600000000000000e+04 3.567762000000000011e-05
1.192200000000000000e+04 3.551014000000000015e-05
1.192800000000000000e+04 3.534619999999999711e-05
1.193400000000000000e+04 3.518574000000000034e-05
1.194000000000000000e+04 3.502869999999999888e-05
1.194600000000000000e+04 3.487502000000000207e-05
1.195200000000000000e+04 3.472463999999999895e-05
1.195800000000000000e+04 3.457749999999999886e-05
1.196400000000000000e+04 3.443354999999999832e-05
1.197000000000000000e+04 3.429271999999999919e-05
1.197600000000000000e+04 3.415494999999999729e-05
1.198200000000000000e+04 3.402018000000000197e-05
1.198800000000000000e+04 3.388836000000000295e-05
1.199400000000000000e+04 3.375943000000000281e-05
1.200000000000000000e+04 3.363331999999999666e-05
1.200600000000000000e+04 3.350998000000000133e-05
1.201200000000000000e+04 3.338935999999999976e-05
1.201800000000000000e+04 3.327137999999999992e-05
1.202400000000000000e+04 3.315599999999999900e-05
1.203000000000000000e+04 3.304315999999999959e-05
1.203600000000000000e+04 3.293280999999999818e-05
1.204200000000000000e+04 3.282487000000000273e-05
1.204800000000000000e+04 3.271930999999999760e-05
1.205400000000000000e+04 3.261605999999999821e-05
1.206000000000000000e+04 3.251507000000000106e-05
1.206600000000000000e+04 3.241629000000000266e-05
1.207200000000000000e+04 3.231965999999999881e-05
1.207800000000000000e+04 3.222511999999999886e-05
1.208400000000000000e+04 3.213263000000000002e-05
1.209000000000000000e+04 3.204213999999999880e-05
1.209600000000000000e+04 3.195357999999999705e-05
1.210200000000000000e+04 3.186691999999999948e-05
1.210800000000000000e+04 3.178210000000000187e-05
1.211400000000000000e+04 3.169906000000000004e-05
1.212000000000000000e+04 3.161776999999999866e-05
1.212600000000000000e+04 3.153818000000000100e-05
1.213200000000000000e+04 3.146023000000000287e-05
1.213800000000000000e+04 3.138387000000000078e-05
1.214400000000000000e+04 3.130908000000000009e-05
1.215000000000000000e+04 3.123578000000000200e-05
1.215600000000000000e+04 3.116395999999999901e-05
1.216200000000000000e+04 3.109354999999999980e-05
1.216800000000000000e+04 3.102451000000000156e-05
1.217400000000000000e+04 3.095681000000000219e-05
1.218000000000000000e+04 3.089039999999999820e-05
1.218600000000000000e+04 3.082522999999999963e-05
1.219200000000000000e+04 3.076127999999999832e-05
1.219800000000000000e+04 3.069849999999999755e-05
1.220400000000000000e+04 3.063685000000000128e-05
1.221000000000000000e+04 3.057628999999999995e-05
1.221600000000000000e+04 3.051678000000000092e-05
1.222200000000000000e+04 3.045829999999999940e-05
1.222800000000000000e+04 3.040079999999999868e-05
1.223400000000000000e+04 3.034423999999999935e-05
1.224000000000000000e+04 3.028860000000000000e-05
1.224600000000000000e+04 3.023384000000000122e-05
1.225200000000000000e+04 3.017992000000000022e-05
1.225800000000000000e+04 3.012681999999999898e-05
1.226400000000000000e+04 3.007450000000000149e-05
1.227000000000000000e+04 3.002292999999999886e-05
1.227600000000000000e+04 2.997208999999999987e-05
1.228200000000000000e+04 2.992193999999999833e-05
1.228800000000000000e+04 2.987244999999999891e-05
1.229400000000000000e+04 2.982360000000000021e-05
1.230000000000000000e+04 2.977534999999999945e-05
1.230600000000000000e+04 2.972768999999999930e-05
1.231200000000000000e+04 2.968059000000000105e-05
1.231800000000000000e+04 2.963401999999999923e-05
1.232400000000000000e+04 2.958794999999999850e-05
1.233000000000000000e+04 2.954236000000000085e-05
1.233600000000000000e+04 2.949723999999999882e-05
1.234200000000000000e+04 2.945254999999999976e-05
1.234800000000000000e+04 2.940827999999999959e-05
1.235400000000000000e+04 2.936438999999999890e-05
1.236000000000000000e+04 2.932088000000000107e-05
1.236600000000000000e+04 2.927773000000000132e-05
1.237200000000000000e+04 2.923490000000000024e-05
1.237800000000000000e+04 2.919239000000000122e-05
1.238400000000000000e+04 2.915016999999999877e-05
1.239000000000000000e+04 2.910822999999999896e-05
1.239600000000000000e+04 2.906655000000000041e-05
1.240200000000000000e+04 2.902510999999999831e-05
1.240800000000000000e+04 2.898389000000000144e-05
1.241400000000000000e+04 2.894288999999999963e-05
1.242000000000000000e+04 2.890208000000000094e-05
1.242600000000000000e+04 2.886145000000000130e-05
1.243200000000000000e+04 2.882099000000000000e-05
1.243800000000000000e+04 2.878066999999999832e-05
1.244400000000000000e+04 2.874050000000000037e-05
1.245000000000000000e+04 2.870045000000000064e-05
1.245600000000000000e+04 2.866050999999999844e-05
1.246200000000000000e+04 2.862068000000000056e-05
1.246800000000000000e+04 2.858093000000000149e-05
1.247400000000000000e+04 2.854126000000000124e-05
1.248000000000000000e+04 2.850165999999999911e-05
1.248600000000000000e+04 2.846211000000000048e-05
1.249200000000000000e+04 2.842260999999999857e-05
1.249800000000000000e+04 2.838314999999999946e-05
1.250400000000000000e+04 2.834371999999999906e-05
1.251000000000000000e+04 2.830429999999999936e-05
1.251600000000000000e+04 2.826490000000000106e-05
1.252200000000000000e+04 2.822548999999999867e-05
1.252800000000000000e+04 2.818607999999999967e-05
1.253400000000000000e+04 2.814665999999999997e-05
1.254000000000000000e+04 2.810721999999999887e-05
1.254600000000000000e+04 2.806774999999999906e-05
1.255200000000000000e+04 2.802825000000000054e-05
1.255800000000000000e+04 2.798870999999999922e-05
1.256400000000000000e+04 2.794912000000000118e-05
1.257000000000000000e+04 2.790947999999999964e-05
1.257600000000000000e+04 2.786978000000000068e-05
1.258200000000000000e+04 2.783002000000000091e-05
1.258800000000000000e+04 2.779020000000000034e-05
1.259400000000000000e+04 2.775030000000000094e-05
1.260000000000000000e+04 2.771033000000000003e-05
1.260600000000000000e+04 2.767028000000000030e-05
1.261200000000000000e+04 2.763014000000000106e-05
1.261800000000000000e+04 2.758991999999999960e-05
1.262400000000000000e+04 2.754960999999999863e-05
1.263000000000000000e+04 2.750920000000000082e-05
1.263600000000000000e+04 2.746868999999999941e-05
1.264200000000000000e+04 2.742808999999999848e-05
1.264800000000000000e+04 2.738738000000000001e-05
1.265400000000000000e+04 2.734657000000000133e-05
1.266000000000000000e+04 2.730564999999999834e-05
1.266600000000000000e+04 2.726462999999999852e-05
1.267200000000000000e+04 2.722349000000000047e-05
1.267800000000000000e+04 2.718224000000000150e-05
1.268400000000000000e+04 2.714088000000000161e-05
1.269000000000000000e+04 2.709940000000000011e-05
1.269600000000000000e+04 2.705780000000000037e-05
1.270200000000000000e+04 2.701608999999999971e-05
1.270800000000000000e+04 2.697426000000000083e-05
1.271400000000000000e+04 2.693231000000000032e-05
1.272000000000000000e+04 2.689024000000000159e-05
1.272600000000000000e+04 2.684805000000000123e-05
1.273200000000000000e+04 2.680572999999999856e-05
1.273800000000000000e+04 2.676329999999999836e-05
1.274400000000000000e+04 2.672074999999999993e-05
1.275000000000000000e+04 2.667806999999999918e-05
1.275600000000000000e+04 2.663528000000000090e-05
1.276200000000000000e+04 2.659236000000000030e-05
1.276800000000000000e+04 2.654932000000000147e-05
1.277400000000000000e+04 2.650616000000000102e-05
1.278000000000000000e+04 2.646287999999999896e-05
1.278600000000000000e+04 2.641947999999999866e-05
1.279200000000000000e+04 2.637597000000000083e-05
1.279800000000000000e+04 2.633233000000000069e-05
1.280400000000000000e+04 2.628857999999999962e-05
1.281000000000000000e+04 2.624471000000000033e-05
1.281600000000000000e+04 2.620071999999999942e-05
1.282200000000000000e+04 2.615662000000000098e-05
1.282800000000000000e+04 2.611241000000000161e-05
1.283400000000000000e+04 2.606808000000000063e-05
1.284000000000000000e+04 2.602363999999999874e-05
1.284600000000000000e+04 2.597910000000000001e-05
1.285200000000000000e+04 2.593443999999999966e-05
1.285800000000000000e+04 2.588967999999999909e-05
1.286400000000000000e+04 2.584480000000000029e-05
1.287000000000000000e+04 2.579982999999999859e-05
1.287600000000000000e+04 2.575474999999999935e-05
1.288200000000000000e+04 2.570956999999999989e-05
1.288800000000000000e+04 2.566429000000000022e-05
1.289400000000000000e+04 2.561891000000000033e-05
1.290000000000000000e+04 2.557343000000000021e-05
1.290600000000000000e+04 2.552786000000000058e-05
1.291200000000000000e+04 2.548219000000000073e-05
1.291800000000000000e+04 2.543643000000000135e-05
1.292400000000000000e+04 2.539057999999999907e-05
1.293000000000000000e+04 2.534465000000000136e-05
1.293600000000000000e+04 2.529862000000000004e-05
1.294200000000000000e+04 2.525250999999999990e-05
1.294800000000000000e+04 2.520632000000000094e-05
1.295400000000000000e+04 2.516003999999999908e-05
1.296000000000000000e+04 2.511368999999999909e-05
1.296600000000000000e+04 2.506726000000000028e-05
1.297200000000000000e+04 2.502074999999999926e-05
1.297800000000000000e+04 2.497415999999999943e-05
1.298400000000000000e+04 2.492750999999999878e-05
1.299000000000000000e+04 2.488077999999999931e-05
1.299600000000000000e+04 2.483398999999999904e-05
1.300200000000000000e+04 2.478713000000000064e-05
1.300800000000000000e+04 2.474020000000000074e-05
1.301400000000000000e+04 2.469321000000000002e-05
1.302000000000000000e+04 2.464615999999999850e-05
1.302600000000000000e+04 2.459904999999999956e-05
1.303200000000000000e+04 2.455189000000000050e-05
1.303800000000000000e+04 2.450465999999999994e-05
1.304400000000000000e+04 2.445738999999999997e-05
1.305000000000000000e+04 2.441005999999999919e-05
1.305600000000000000e+04 2.436268000000000168e-05
1.306200000000000000e+04 2.431526000000000138e-05
1.306800000000000000e+04 2.426779000000000097e-05
1.307400000000000000e+04 2.422027000000000045e-05
1.308000000000000000e+04 2.417272000000000122e-05
1.308600000000000000e+04 2.412511999999999849e-05
1.309200000000000000e+04 2.407747999999999974e-05
1.309800000000000000e+04 2.402980999999999889e-05
1.310400000000000000e+04 2.398209999999999863e-05
1.311000000000000000e+04 2.393435999999999966e-05
1.311600000000000000e+04 2.388658999999999859e-05
1.312200000000000000e+04 2.383878000000000150e-05
1.312800000000000000e+04 2.379094999999999962e-05
1.313400000000000000e+04 2.374309999999999973e-05
1.314000000000000000e+04 2.369522000000000113e-05
1.314600000000000000e+04 2.364731000000000043e-05
1.315200000000000000e+04 2.359938999999999903e-05
1.315800000000000000e+04 2.355143999999999893e-05
1.316400000000000000e+04 2.350348000000000151e-05
1.317000000000000000e+04 2.345551000000000000e-05
1.317600000000000000e+04 2.340750999999999978e-05
1.318200000000000000e+04 2.335950999999999956e-05
1.318800000000000000e+04 2.331149000000000133e-05
1.319400000000000000e+04 2.326346999999999972e-05
1.320000000000000000e+04 2.321544000000000079e-05
1.320600000000000000e+04 2.316740000000000116e-05
1.321200000000000000e+04 2.311935000000000083e-05
1.321800000000000000e+04 2.307131000000000120e-05
1.322400000000000000e+04 2.302326000000000088e-05
1.323000000000000000e+04 2.297521000000000055e-05
1.323600000000000000e+04 2.292716000000000022e-05
1.324200000000000000e+04 2.287912000000000059e-05
1.324800000000000000e+04 2.283108000000000096e-05
1.325400000000000000e+04 2.278304000000000134e-05
1.326000000000000000e+04 2.273500999999999902e-05
1.326600000000000000e+04 2.268699000000000079e-05
1.327200000000000000e+04 2.263897999999999987e-05
1.327800000000000000e+04 2.259099000000000035e-05
1.328400000000000000e+04 2.254300000000000084e-05
1.329000000000000000e+04 2.249502999999999933e-05
1.329600000000000000e+04 2.244706999999999852e-05
1.330200000000000000e+04 2.239912999999999911e-05
1.330800000000000000e+04 2.235120000000000040e-05
1.331400000000000000e+04 2.230330000000000040e-05
1.332000000000000000e+04 2.225541000000000110e-05
1.332600000000000000e+04 2.220755000000000052e-05
1.333200000000000000e+04 2.215970000000000063e-05
1.333800000000000000e+04 2.211189000000000015e-05
1.334400000000000000e+04 2.206409000000000037e-05
1.335000000000000000e+04 2.201633000000000000e-05
1.335600000000000000e+04 2.196858000000000033e-05
1.336200000000000000e+04 2.192087000000000007e-05
1.336800000000000000e+04 2.187318999999999852e-05
1.337400000000000000e+04 2.182553999999999907e-05
1.338000000000000000e+04 2.177791000000000102e-05
1.338600000000000000e+04 2.173031999999999899e-05
1.339200000000000000e+04 2.168276999999999976e-05
1.339800000000000000e+04 2.163524999999999924e-05
1.340400000000000000e+04 2.158776000000000081e-05
1.341000000000000000e+04 2.154030999999999841e-05
1.341600000000000000e+04 2.149289999999999881e-05
1.342200000000000000e+04 2.144552000000000131e-05
1.342800000000000000e+04 2.139817999999999983e-05
1.343400000000000000e+04 2.135088999999999845e-05
1.344000000000000000e+04 2.130362999999999918e-05
1.344600000000000000e+04 2.125642000000000002e-05
1.345200000000000000e+04 2.120925000000000026e-05
1.345800000000000000e+04 2.116211999999999992e-05
1.346400000000000000e+04 2.111503999999999969e-05
1.347000000000000000e+04 2.106799999999999886e-05
1.347600000000000000e+04 2.102101000000000154e-05
1.348200000000000000e+04 2.097406000000000023e-05
1.348800000000000000e+04 2.092715999999999904e-05
1.349400000000000000e+04 2.088031000000000134e-05
1.350000000000000000e+04 2.083351000000000037e-05
1.350600000000000000e+04 2.078675999999999950e-05
1.351200000000000000e+04 2.074005999999999875e-05
1.351800000000000000e+04 2.069341000000000149e-05
1.352400000000000000e+04 2.064681000000000095e-05
1.353000000000000000e+04 2.060027000000000123e-05
1.353600000000000000e+04 2.055377000000000091e-05
1.354200000000000000e+04 2.050733999999999871e-05
1.354800000000000000e+04 2.046094999999999931e-05
1.355400000000000000e+04 2.041462000000000073e-05
1.356000000000000000e+04 2.036834999999999956e-05
1.356600000000000000e+04 2.032212999999999850e-05
1.357200000000000000e+04 2.027597000000000164e-05
1.357800000000000000e+04 2.022986999999999881e-05
1.358400000000000000e+04 2.018383000000000018e-05
1.359000000000000000e+04 2.013784000000000166e-05
1.359600000000000000e+04 2.009192000000000126e-05
1.360200000000000000e+04 2.004605000000000097e-05
1.360800000000000000e+04 2.000024000000000148e-05
1.361400000000000000e+04 1.995450000000000012e-05
1.362000000000000000e+04 1.990880999999999887e-05
1.362600000000000000e+04 1.986318999999999913e-05
1.363200000000000000e+04 1.981763000000000020e-05
1.363800000000000000e+04 1.977213999999999938e-05
1.364400000000000000e+04 1.972669999999999868e-05
1.365000000000000000e+04 1.968134000000000018e-05
1.365600000000000000e+04 1.963602999999999841e-05
1.366200000000000000e+04 1.959079000000000153e-05
1.366800000000000000e+04 1.954561999999999939e-05
1.367400000000000000e+04 1.950051000000000144e-05
1.368000000000000000e+04 1.945546000000000092e-05
1.368600000000000000e+04 1.941048999999999921e-05
1.369200000000000000e+04 1.936557999999999831e-05
1.369800000000000000e+04 1.932073999999999893e-05
1.370400000000000000e+04 1.927596000000000035e-05
1.371000000000000000e+04 1.923126000000000059e-05
1.371600000000000000e+04 1.918662000000000164e-05
1.372200000000000000e+04 1.914206000000000151e-05
1.372800000000000000e+04 1.909755999999999880e-05
1.373400000000000000e+04 1.905313000000000099e-05
1.374000000000000000e+04 1.900877000000000130e-05
1.374600000000000000e+04 1.896447999999999973e-05
1.375200000000000000e+04 1.892027000000000037e-05
1.375800000000000000e+04 1.887611999999999843e-05
1.376400000000000000e+04 1.883204999999999870e-05
1.377000000000000000e+04 1.878805000000000047e-05
1.377600000000000000e+04 1.874412000000000037e-05
1.378200000000000000e+04 1.870025999999999839e-05
1.378800000000000000e+04 1.865647999999999862e-05
1.379400000000000000e+04 1.861277000000000035e-05
1.380000000000000000e+04 1.856913000000000021e-05
1.380600000000000000e+04 1.852556999999999888e-05
1.381200000000000000e+04 1.848207999999999907e-05
1.381800000000000000e+04 1.843867000000000146e-05
1.382400000000000000e+04 1.839532999999999858e-05
1.383000000000000000e+04 1.835206000000000061e-05
1.383600000000000000e+04 1.830887000000000145e-05
1.384200000000000000e+04 1.826576000000000111e-05
1.384800000000000000e+04 1.822271999999999889e-05
1.385400000000000000e+04 1.817975999999999888e-05
1.386000000000000000e+04 1.813688000000000108e-05
1.386600000000000000e+04 1.809407000000000140e-05
1.387200000000000000e+04 1.805134000000000054e-05
1.387800000000000000e+04 1.800868999999999850e-05
1.388400000000000000e+04 1.796611999999999867e-05
1.389000000000000000e+04 1.792362000000000035e-05
1.389600000000000000e+04 1.788120000000000085e-05
1.390200000000000000e+04 1.783886000000000017e-05
1.390800000000000000e+04 1.779660000000000169e-05
1.391400000000000000e+04 1.775441999999999865e-05
1.392000000000000000e+04 1.771231000000000051e-05
1.392600000000000000e+04 1.767028999999999849e-05
1.393200000000000000e+04 1.762834999999999869e-05
1.393800000000000000e+04 1.758648000000000039e-05
1.394400000000000000e+04 1.754470000000000161e-05
1.395000000000000000e+04 1.750300000000000166e-05
1.395600000000000000e+04 1.746136999999999982e-05
1.396200000000000000e+04 1.741983000000000089e-05
1.396800000000000000e+04 1.737837000000000079e-05
1.397400000000000000e+04 1.733698999999999950e-05
1.398000000000000000e+04 1.729569000000000042e-05
1.398600000000000000e+04 1.725448000000000086e-05
1.399200000000000000e+04 1.721333999999999942e-05
1.399800000000000000e+04 1.717229000000000089e-05
1.400400000000000000e+04 1.713132000000000118e-05
1.401000000000000000e+04 1.709044000000000099e-05
1.401600000000000000e+04 1.704962999999999891e-05
1.402200000000000000e+04 1.700890999999999975e-05
1.402800000000000000e+04 1.696826999999999941e-05
1.403400000000000000e+04 1.692771999999999859e-05
1.404000000000000000e+04 1.688724999999999997e-05
1.404600000000000000e+04 1.684686000000000018e-05
1.405200000000000000e+04 1.680655999999999990e-05
1.405800000000000000e+04 1.676633999999999845e-05
1.406400000000000000e+04 1.672620999999999990e-05
1.407000000000000000e+04 1.668616000000000017e-05
1.407600000000000000e+04 1.664618999999999927e-05
1.408200000000000000e+04 1.660631999999999858e-05
1.408800000000000000e+04 1.656651999999999940e-05
1.409400000000000000e+04 1.652680999999999974e-05
1.410000000000000000e+04 1.648718999999999960e-05
1.410600000000000000e+04 1.644765999999999898e-05
1.411200000000000000e+04 1.640819999999999987e-05
1.411800000000000000e+04 1.636884000000000098e-05
1.412400000000000000e+04 1.632956000000000091e-05
1.413000000000000000e+04 1.629037000000000036e-05
1.413600000000000000e+04 1.625126999999999933e-05
1.414200000000000000e+04 1.621225000000000050e-05
1.414800000000000000e+04 1.617332000000000120e-05
1.415400000000000000e+04 1.613448000000000142e-05
1.416000000000000000e+04 1.609572000000000045e-05
1.416600000000000000e+04 1.605705999999999971e-05
1.417200000000000000e+04 1.601848000000000117e-05
1.417800000000000000e+04 1.597998999999999877e-05
1.418400000000000000e+04 1.594157999999999857e-05
1.419000000000000000e+04 1.590326999999999859e-05
1.419600000000000000e+04 1.586504000000000083e-05
1.420200000000000000e+04 1.582690999999999989e-05
1.420800000000000000e+04 1.578886000000000116e-05
1.421400000000000000e+04 1.575089999999999856e-05
1.422000000000000000e+04 1.571302999999999887e-05
1.422600000000000000e+04 1.567524999999999870e-05
1.423200000000000000e+04 1.563756000000000144e-05
1.423800000000000000e+04 1.559996000000000031e-05
1.424400000000000000e+04 1.556244999999999870e-05
1.425000000000000000e+04 1.552502999999999999e-05
1.425600000000000000e+04 1.548770000000000081e-05
1.426200000000000000e+04 1.545046999999999846e-05
1.426800000000000000e+04 1.541331999999999831e-05
1.427400000000000000e+04 1.537626000000000108e-05
1.428000000000000000e+04 1.533930000000000067e-05
1.428600000000000000e+04 1.530241999999999909e-05
1.429200000000000000e+04 1.526564000000000111e-05
1.429800000000000000e+04 1.522894999999999926e-05
1.430400000000000000e+04 1.519235000000000033e-05
1.431000000000000000e+04 1.515583999999999921e-05
1.431600000000000000e+04 1.511943000000000001e-05
1.432200000000000000e+04 1.508311000000000033e-05
1.432800000000000000e+04 1.504688000000000018e-05
1.433400000000000000e+04 1.501073999999999954e-05
1.434000000000000000e+04 1.497470000000000081e-05
1.434600000000000000e+04 1.493874999999999991e-05
1.435200000000000000e+04 1.490289000000000022e-05
1.435800000000000000e+04 1.486712000000000005e-05
1.436400000000000000e+04 1.483145000000000010e-05
1.437000000000000000e+04 1.479588000000000038e-05
1.437600000000000000e+04 1.476038999999999947e-05
1.438200000000000000e+04 1.472500999999999948e-05
1.438800000000000000e+04 1.468971000000000000e-05
1.439400000000000000e+04 1.465451000000000075e-05
1.440000000000000000e+04 1.461939999999999931e-05
1.440600000000000000e+04 1.458438999999999980e-05
1.441200000000000000e+04 1.454948000000000050e-05
1.441800000000000000e+04 1.451466000000000072e-05
1.442400000000000000e+04 1.447993000000000046e-05
1.443000000000000000e+04 1.444530000000000042e-05
1.443600000000000000e+04 1.441077000000000060e-05
1.444200000000000000e+04 1.437633000000000030e-05
1.444800000000000000e+04 1.434199000000000022e-05
1.445400000000000000e+04 1.430773999999999966e-05
1.446000000000000000e+04 1.427358999999999932e-05
1.446600000000000000e+04 1.423953999999999919e-05
1.447200000000000000e+04 1.420558000000000028e-05
1.447800000000000000e+04 1.417171999999999990e-05
1.448400000000000000e+04 1.413795000000000073e-05
1.449000000000000000e+04 1.410429000000000079e-05
1.449600000000000000e+04 1.407072000000000036e-05
1.450200000000000000e+04 1.403723999999999945e-05
1.450800000000000000e+04 1.400386999999999947e-05
1.451400000000000000e+04 1.397059000000000069e-05
1.452000000000000000e+04 1.393741000000000045e-05
1.452600000000000000e+04 1.390433000000000042e-05
1.453200000000000000e+04 1.387135000000000061e-05
1.453800000000000000e+04 1.383846999999999932e-05
1.454400000000000000e+04 1.380567999999999925e-05
1.455000000000000000e+04 1.377298999999999940e-05
1.455600000000000000e+04 1.374039999999999977e-05
1.456200000000000000e+04 1.370791000000000036e-05
1.456800000000000000e+04 1.367551999999999947e-05
1.457400000000000000e+04 1.364323000000000049e-05
1.458000000000000000e+04 1.361104000000000004e-05
1.458600000000000000e+04 1.357894000000000081e-05
1.459200000000000000e+04 1.354695000000000080e-05
1.459800000000000000e+04 1.351505999999999931e-05
1.460400000000000000e+04 1.348326000000000074e-05
1.461000000000000000e+04 1.345156999999999969e-05
1.461600000000000000e+04 1.341998000000000056e-05
1.462200000000000000e+04 1.338848999999999995e-05
1.462800000000000000e+04 1.335709000000000055e-05
1.463400000000000000e+04 1.332580000000000038e-05
1.464000000000000000e+04 1.329461000000000043e-05
1.464600000000000000e+04 1.326352000000000070e-05
1.465200000000000000e+04 1.323252999999999950e-05
1.465800000000000000e+04 1.320164000000000020e-05
1.466400000000000000e+04 1.317084999999999944e-05
1.467000000000000000e+04 1.314016999999999959e-05
1.467600000000000000e+04 1.310958999999999996e-05
1.468200000000000000e+04 1.307909999999999985e-05
1.468800000000000000e+04 1.304872000000000066e-05
1.469400000000000000e+04 1.301843999999999999e-05
1.470000000000000000e+04 1.298827000000000025e-05
1.470600000000000000e+04 1.295819000000000002e-05
1.471200000000000000e+04 1.292822000000000071e-05
1.471800000000000000e+04 1.289834999999999993e-05
1.472400000000000000e+04 1.286857999999999936e-05
1.473000000000000000e+04 1.283891999999999972e-05
1.473600000000000000e+04 1.280936000000000029e-05
1.474200000000000000e+04 1.277989999999999939e-05
1.474800000000000000e+04 1.275054000000000041e-05
1.475400000000000000e+04 1.272129000000000064e-05
1.476000000000000000e+04 1.269213000000000040e-05
1.476600000000000000e+04 1.266309000000000008e-05
1.477200000000000000e+04 1.263413999999999928e-05
1.477800000000000000e+04 1.260529999999999940e-05
1.478400000000000000e+04 1.257655999999999974e-05
1.479000000000000000e+04 1.254792999999999931e-05
1.479600000000000000e+04 1.251940000000000079e-05
1.480200000000000000e+04 1.249097000000000079e-05
1.480800000000000000e+04 1.246265000000000002e-05
1.481400000000000000e+04 1.243442999999999946e-05
1.482000000000000000e+04 1.240631000000000082e-05
1.482600000000000000e+04 1.237829999999999971e-05
1.483200000000000000e+04 1.235039000000000052e-05
1.483800000000000000e+04 1.232259000000000055e-05
1.484400000000000000e+04 1.229489000000000080e-05
1.485000000000000000e+04 1.226728999999999957e-05
1.485600000000000000e+04 1.223979999999999926e-05
1.486200000000000000e+04 1.221241999999999987e-05
1.486800000000000000e+04 1.218513000000000000e-05
1.487400000000000000e+04 1.215794999999999936e-05
1.488000000000000000e+04 1.213087999999999963e-05
1.488600000000000000e+04 1.210391000000000013e-05
1.489200000000000000e+04 1.207704000000000084e-05
1.489800000000000000e+04 1.205028000000000078e-05
1.490400000000000000e+04 1.202362999999999994e-05
1.491000000000000000e+04 1.199707999999999932e-05
1.491600000000000000e+04 1.197063000000000062e-05
1.492200000000000000e+04 1.194428999999999944e-05
1.492800000000000000e+04 1.191805000000000018e-05
1.493400000000000000e+04 1.189192000000000015e-05
1.494000000000000000e+04 1.186589000000000033e-05
1.494600000000000000e+04 1.183996000000000073e-05
1.495200000000000000e+04 1.181414000000000036e-05
1.495800000000000000e+04 1.178842999999999921e-05
1.496400000000000000e+04 1.176280999999999928e-05
1.497000000000000000e+04 1.173730999999999927e-05
1.497600000000000000e+04 1.171190999999999948e-05
1.498200000000000000e+04 1.168660999999999990e-05
1.498800000000000000e+04 1.166141999999999956e-05
1.499400000000000000e+04 1.163632999999999943e-05
1.500000000000000000e+04 1.161133999999999952e-05
1.500600000000000000e+04 1.158646999999999954e-05
1.501200000000000000e+04 1.156169000000000077e-05
1.501800000000000000e+04 1.153701999999999953e-05
1.502400000000000000e+04 1.151245000000000020e-05
1.503000000000000000e+04 1.148799000000000010e-05
1.503600000000000000e+04 1.146363000000000022e-05
1.504200000000000000e+04 1.143937999999999956e-05
1.504800000000000000e+04 1.141522000000000012e-05
1.505400000000000000e+04 1.139118000000000060e-05
1.506000000000000000e+04 1.136723000000000060e-05
1.506600000000000000e+04 1.134338999999999983e-05
1.507200000000000000e+04 1.131965999999999997e-05
1.507800000000000000e+04 1.129603000000000033e-05
1.508400000000000000e+04 1.127249999999999922e-05
1.509000000000000000e+04 1.124907000000000002e-05
1.509600000000000000e+04 1.122575000000000005e-05
1.510200000000000000e+04 1.120253000000000030e-05
1.510800000000000000e+04 1.117941000000000076e-05
1.511400000000000000e+04 1.115640000000000045e-05
1.512000000000000000e+04 1.113349000000000036e-05
1.512600000000000000e+04 1.111068000000000049e-05
1.513200000000000000e+04 1.108797000000000084e-05
1.513800000000000000e+04 1.106537000000000041e-05
1.514400000000000000e+04 1.104287000000000020e-05
1.515000000000000000e+04 1.102047000000000021e-05
1.515600000000000000e+04 1.099817000000000044e-05
1.516200000000000000e+04 1.097596999999999920e-05
1.516800000000000000e+04 1.095388000000000057e-05
1.517400000000000000e+04 1.093189000000000046e-05
1.518000000000000000e+04 1.090998999999999988e-05
1.518600000000000000e+04 1.088820000000000021e-05
1.519200000000000000e+04 1.086651000000000076e-05
1.519800000000000000e+04 1.084491999999999984e-05
1.520400000000000000e+04 1.082343999999999983e-05
1.521000000000000000e+04 1.080204999999999935e-05
1.521600000000000000e+04 1.078076000000000078e-05
1.522200000000000000e+04 1.075957000000000073e-05
1.522800000000000000e+04 1.073847999999999921e-05
1.523400000000000000e+04 1.071748999999999960e-05
1.524000000000000000e+04 1.069660000000000021e-05
1.524600000000000000e+04 1.067580999999999935e-05
1.525200000000000000e+04 1.065510999999999970e-05
1.525800000000000000e+04 1.063451999999999928e-05
1.526400000000000000e+04 1.061402000000000007e-05
1.527000000000000000e+04 1.059363000000000008e-05
1.527600000000000000e+04 1.057332000000000061e-05
1.528200000000000000e+04 1.055312000000000036e-05
1.528800000000000000e+04 1.053302000000000033e-05
1.529400000000000000e+04 1.051300999999999982e-05
1.530000000000000000e+04 1.049309000000000053e-05
1.530600000000000000e+04 1.047328000000000046e-05
1.531200000000000000e+04 1.045355999999999991e-05
1.531800000000000000e+04 1.043393000000000058e-05
1.532400000000000000e+04 1.041441000000000046e-05
1.533000000000000000e+04 1.039496999999999917e-05
1.533600000000000000e+04 1.037562999999999979e-05
1.534200000000000000e+04 1.035639000000000064e-05
1.534800000000000000e+04 1.033723999999999930e-05
1.535400000000000000e+04 1.031818999999999988e-05
1.536000000000000000e+04 1.029921999999999928e-05
1.536600000000000000e+04 1.028035999999999960e-05
1.537200000000000000e+04 1.026158000000000044e-05
1.537800000000000000e+04 1.024289999999999980e-05
1.538400000000000000e+04 1.022431000000000037e-05
1.539000000000000000e+04 1.020581000000000046e-05
1.539600000000000000e+04 1.018740000000000007e-05
1.540200000000000000e+04 1.016908999999999991e-05
1.540800000000000000e+04 1.015086999999999926e-05
1.541400000000000000e+04 1.013273000000000082e-05
1.542000000000000000e+04 1.011468999999999921e-05
1.542600000000000000e+04 1.009674000000000051e-05
1.543200000000000000e+04 1.007887000000000062e-05
1.543800000000000000e+04 1.006109999999999927e-05
1.544400000000000000e+04 1.004341000000000012e-05
1.545000000000000000e+04 1.002581999999999950e-05
1.545600000000000000e+04 1.000830999999999939e-05
1.546200000000000000e+04 9.990885999999999536e-06


==> images/riemannPb/output_energy_hll.txt <==
1	1.152914532962773e-14
2	3.610136416348078e-15
3	1.350889755794764e-14
4	9.200025061016068e-15
5	1.048104120875248e-14
6	2.748361916961762e-14
7	3.004565146509045e-14
8	6.754448778973822e-15
9	3.854694044552302e-14
10	5.892674279587508e-14
11	6.323561529280664e-14
12	9.491165094592526e-14
13	7.278500839411447e-14
14	5.869383076901390e-14
15	4.262290091559343e-14
16	7.464830460900379e-14
17	7.732679291790721e-14
18	9.875469938913451e-14
19	1.022483797920520e-13
20	7.546349670301788e-14
21	1.102838447187622e-13
22	9.456228290563352e-14
23	1.095851086381787e-13
24	1.413776003047279e-13
25	1.041116760069413e-13
26	1.257724945050298e-13
27	1.236762862632793e-13
28	1.301978230153920e-13
29	1.463852088822430e-13
30	1.396307601032692e-13
31	1.357877116600599e-13
32	1.119142289067904e-13
33	1.241421103170016e-13
34	1.419598803718808e-13
35	1.484814171239935e-13
36	1.498788892851605e-13
37	1.494130652314382e-13
38	1.612915786013576e-13
39	1.426586164524644e-13
40	1.462687528688124e-13
41	1.553523219163979e-13
42	1.448712807076454e-13
43	1.354383436197682e-13
44	1.568662500909955e-13
45	1.581472662387319e-13
46	1.518586415134804e-13
47	1.510434494194663e-13
48	1.536054817149392e-13
49	1.505776253657440e-13
50	1.534890257015086e-13


==> images/riemannPb/output_energy_jacobi.txt <==
1	4.844570158712259e-14
2	6.603055961514065e-14
3	9.572684303993935e-14
4	9.852178736227335e-14
5	1.024812918189132e-13
6	1.348560635526153e-13
7	1.267041426124745e-13
8	1.357877116600599e-13
9	1.506940813791746e-13
10	1.356712556466294e-13
11	1.389320240226857e-13
12	1.324104872705730e-13
13	1.347396075391847e-13
14	1.342737834854624e-13
15	1.454535607747983e-13
16	1.433573525330479e-13
17	1.494130652314382e-13
18	1.475497690165489e-13
19	1.589624583327460e-13
20	1.508105373926052e-13
21	1.533725696880780e-13
22	1.499953452985911e-13
23	1.519750975269110e-13
24	1.477826810434100e-13
25	1.533725696880780e-13
26	1.472004009762571e-13
27	1.484814171239935e-13
28	1.564004260372732e-13
29	1.503447133388829e-13
30	1.560510579969814e-13
31	1.513928174597581e-13
32	1.472004009762571e-13
33	1.533725696880780e-13
34	1.525573775940639e-13
35	1.470839449628265e-13
36	1.552358659029673e-13
37	1.470839449628265e-13
38	1.421927923987420e-13
39	1.583801782655931e-13
40	1.453371047613678e-13
41	1.522080095537722e-13
42	1.509269934060358e-13
43	1.555852339432591e-13
44	1.583801782655931e-13
45	1.536054817149392e-13
46	1.484814171239935e-13
47	1.513928174597581e-13
48	1.452206487479372e-13
49	1.477826810434100e-13
50	1.454535607747983e-13


==> images/riemannPb/output_energy_level2.txt <==
1	4.755696181428244e-08
2	4.747847861315117e-08
3	4.739937691413256e-08
4	4.731974918330129e-08
5	4.723967076769805e-08
6	4.715924519671876e-08
7	4.707852417683341e-08
8	4.699753332836494e-08
9	4.691639970482400e-08
10	4.683508021748562e-08
11	4.675363612221288e-08
12	4.667211155583485e-08
13	4.659049894871067e-08
14	4.650885198706253e-08
15	4.642713189103795e-08
16	4.634539782029177e-08
17	4.626364895963187e-08
18	4.618189881795583e-08
19	4.610015997251309e-08
20	4.601839492446733e-08
21	4.593668053478741e-08
22	4.585495112228176e-08
23	4.577327737575053e-08
24	4.569162808498212e-08
25	4.561000849049714e-08
26	4.552840019224545e-08
27	4.544685559543312e-08
28	4.536536631522716e-08
29	4.528387563754905e-08
30	4.520246706136039e-08
31	4.512107420673356e-08
32	4.503974691684228e-08
33	4.495845829034747e-08
34	4.487722498045904e-08
35	4.479596861227994e-08
36	4.471474543406467e-08
37	4.463346880253924e-08
38	4.455205894533444e-08
39	4.447037751270633e-08
40	4.438814675706285e-08
41	4.430492600884921e-08
42	4.421995562548979e-08
43	4.413198801371271e-08
44	4.403895922359192e-08
45	4.393760149939059e-08
46	4.382263414317969e-08
47	4.368588438839268e-08
48	4.351466481819035e-08
49	4.328971116237500e-08
50	4.298190673910068e-08


==> images/riemannPb/output_level1.txt <==
1.000000000000000000e+00 6.688674999999999482e-01
2.000000000000000000e+00 6.072001999999999677e-01
3.000000000000000000e+00 5.812173999999999952e-01
4.000000000000000000e+00 5.681536000000000364e-01
5.000000000000000000e+00 5.614630000000000454e-01
6.000000000000000000e+00 5.585002999999999496e-01
7.000000000000000000e+00 5.579437000000000424e-01
8.000000000000000000e+00 5.590224000000000304e-01
9.000000000000000000e+00 5.612338999999999523e-01
1.000000000000000000e+01 5.642253000000000407e-01
1.100000000000000000e+01 5.677362999999999715e-01
1.200000000000000000e+01 5.715694999999999526e-01
1.300000000000000000e+01 5.755730999999999487e-01
1.400000000000000000e+01 5.796297000000000255e-01
1.500000000000000000e+01 5.836485000000000145e-01
1.600000000000000000e+01 5.875595000000000123e-01
1.700000000000000000e+01 5.913093000000000377e-01
1.800000000000000000e+01 5.948573999999999806e-01
1.900000000000000000e+01 5.981739000000000361e-01
2.000000000000000000e+01 6.012370999999999688e-01
2.100000000000000000e+01 6.040320000000000134e-01
2.200000000000000000e+01 6.065485999999999933e-01
2.300000000000000000e+01 6.087808999999999582e-01
2.400000000000000000e+01 6.107263000000000552e-01
2.500000000000000000e+01 6.123844999999999983e-01
2.600000000000000000e+01 6.137572999999999501e-01
2.700000000000000000e+01 6.148479000000000028e-01
2.800000000000000000e+01 6.156603999999999965e-01
2.900000000000000000e+01 6.162001000000000284e-01
3.000000000000000000e+01 6.164724999999999788e-01
3.100000000000000000e+01 6.164836999999999678e-01
3.200000000000000000e+01 6.162400999999999573e-01
3.300000000000000000e+01 6.157479999999999620e-01
3.400000000000000000e+01 6.150141000000000080e-01
3.500000000000000000e+01 6.140446000000000515e-01
3.600000000000000000e+01 6.128460999999999492e-01
3.700000000000000000e+01 6.114247000000000432e-01
3.800000000000000000e+01 6.097865000000000091e-01
3.900000000000000000e+01 6.079373000000000138e-01
4.000000000000000000e+01 6.058829000000000020e-01
4.100000000000000000e+01 6.036285999999999596e-01
4.200000000000000000e+01 6.011796999999999835e-01
4.300000000000000000e+01 5.985411000000000481e-01
4.400000000000000000e+01 5.957173999999999525e-01
4.500000000000000000e+01 5.927130000000000454e-01
4.600000000000000000e+01 5.895323000000000091e-01
4.700000000000000000e+01 5.861788999999999472e-01
4.800000000000000000e+01 5.826567000000000274e-01
4.900000000000000000e+01 5.789689000000000085e-01
5.000000000000000000e+01 5.751186999999999827e-01
5.100000000000000000e+01 5.711089999999999778e-01
5.200000000000000000e+01 5.669423000000000101e-01
5.300000000000000000e+01 5.626210999999999851e-01
5.400000000000000000e+01 5.581473000000000129e-01
5.500000000000000000e+01 5.535229999999999873e-01
5.600000000000000000e+01 5.487495000000000012e-01
5.700000000000000000e+01 5.438281999999999838e-01
5.800000000000000000e+01 5.387602000000000224e-01
5.900000000000000000e+01 5.335463000000000289e-01
6.000000000000000000e+01 5.281867999999999563e-01
6.100000000000000000e+01 5.226821000000000383e-01
6.200000000000000000e+01 5.170320999999999945e-01
6.300000000000000000e+01 5.112364000000000352e-01
6.400000000000000000e+01 5.052944999999999798e-01
6.500000000000000000e+01 4.992056999999999745e-01
6.600000000000000000e+01 4.929697000000000107e-01
6.700000000000000000e+01 4.865867999999999860e-01
6.800000000000000000e+01 4.800593000000000221e-01
6.900000000000000000e+01 4.733926999999999996e-01
7.000000000000000000e+01 4.665976000000000012e-01
7.100000000000000000e+01 4.596917999999999838e-01
7.200000000000000000e+01 4.527013999999999760e-01
7.300000000000000000e+01 4.456607000000000207e-01
7.400000000000000000e+01 4.386086000000000151e-01
7.500000000000000000e+01 4.315829999999999944e-01
7.600000000000000000e+01 4.246120999999999923e-01
7.700000000000000000e+01 4.177061000000000246e-01
7.800000000000000000e+01 4.108520999999999979e-01
7.900000000000000000e+01 4.040147000000000044e-01
8.000000000000000000e+01 3.971431999999999740e-01
8.100000000000000000e+01 3.901850000000000041e-01
8.200000000000000000e+01 3.831004000000000076e-01
8.300000000000000000e+01 3.758736999999999773e-01
8.400000000000000000e+01 3.685191999999999912e-01
8.500000000000000000e+01 3.610791999999999891e-01
8.600000000000000000e+01 3.536163999999999974e-01
8.700000000000000000e+01 3.462031999999999887e-01
8.800000000000000000e+01 3.389122999999999997e-01
8.900000000000000000e+01 3.318084000000000033e-01
9.000000000000000000e+01 3.249450999999999867e-01
9.100000000000000000e+01 3.183625999999999956e-01
9.200000000000000000e+01 3.120894000000000168e-01
9.300000000000000000e+01 3.061428999999999956e-01
9.400000000000000000e+01 3.005321000000000242e-01
9.500000000000000000e+01 2.952583999999999764e-01
9.600000000000000000e+01 2.903175000000000061e-01
9.700000000000000000e+01 2.857004000000000210e-01
9.800000000000000000e+01 2.813942999999999861e-01
9.900000000000000000e+01 2.773839000000000166e-01
1.000000000000000000e+02 2.736520000000000064e-01
1.010000000000000000e+02 2.701803999999999872e-01
1.020000000000000000e+02 2.669520000000000226e-01
1.030000000000000000e+02 2.639565999999999857e-01
1.040000000000000000e+02 2.611615999999999937e-01
1.050000000000000000e+02 2.583170000000000188e-01
1.060000000000000000e+02 2.548014000000000112e-01
1.070000000000000000e+02 2.499519000000000046e-01
1.080000000000000000e+02 2.435062000000000060e-01
1.090000000000000000e+02 2.356139999999999901e-01
1.100000000000000000e+02 2.265754000000000101e-01
1.110000000000000000e+02 2.166518000000000055e-01
1.120000000000000000e+02 2.061136000000000079e-01
1.130000000000000000e+02 1.953989999999999894e-01
1.140000000000000000e+02 1.851209000000000049e-01
1.150000000000000000e+02 1.758952000000000016e-01
1.160000000000000000e+02 1.681465000000000043e-01
1.170000000000000000e+02 1.620154000000000039e-01
1.180000000000000000e+02 1.573861000000000010e-01
1.190000000000000000e+02 1.539850000000000108e-01
1.200000000000000000e+02 1.514894999999999992e-01
1.210000000000000000e+02 1.496068999999999871e-01
1.220000000000000000e+02 1.481133000000000033e-01
1.230000000000000000e+02 1.468589999999999895e-01
1.240000000000000000e+02 1.457572000000000034e-01
1.250000000000000000e+02 1.447656999999999972e-01
1.260000000000000000e+02 1.438701000000000008e-01
1.270000000000000000e+02 1.430719000000000019e-01
1.280000000000000000e+02 1.423802999999999874e-01
1.290000000000000000e+02 1.418081999999999954e-01
1.300000000000000000e+02 1.413689999999999947e-01
1.310000000000000000e+02 1.410732000000000097e-01
1.320000000000000000e+02 1.409273000000000053e-01
1.330000000000000000e+02 1.409334999999999893e-01
1.340000000000000000e+02 1.410898999999999903e-01
1.350000000000000000e+02 1.413912999999999975e-01
1.360000000000000000e+02 1.418303999999999954e-01
1.370000000000000000e+02 1.423980999999999997e-01
1.380000000000000000e+02 1.430848999999999871e-01
1.390000000000000000e+02 1.438807000000000003e-01
1.400000000000000000e+02 1.447758000000000100e-01
1.410000000000000000e+02 1.457611000000000046e-01
1.420000000000000000e+02 1.468279999999999863e-01
1.430000000000000000e+02 1.479688000000000114e-01
1.440000000000000000e+02 1.491765999999999925e-01
1.450000000000000000e+02 1.504452000000000012e-01
1.460000000000000000e+02 1.517688000000000093e-01
1.470000000000000000e+02 1.531423000000000090e-01
1.480000000000000000e+02 1.545610000000000039e-01
1.490000000000000000e+02 1.560204000000000035e-01
1.500000000000000000e+02 1.575162999999999980e-01
1.510000000000000000e+02 1.590442999999999996e-01
1.520000000000000000e+02 1.606003000000000014e-01
1.530000000000000000e+02 1.621801999999999966e-01
1.540000000000000000e+02 1.637798000000000032e-01
1.550000000000000000e+02 1.653949999999999865e-01
1.560000000000000000e+02 1.670215999999999923e-01
1.570000000000000000e+02 1.686555000000000137e-01
1.580000000000000000e+02 1.702924000000000104e-01
1.590000000000000000e+02 1.719284000000000090e-01
1.600000000000000000e+02 1.735594000000000026e-01
1.610000000000000000e+02 1.751815999999999929e-01
1.620000000000000000e+02 1.767913000000000123e-01
1.630000000000000000e+02 1.783849999999999880e-01
1.640000000000000000e+02 1.799592999999999887e-01
1.650000000000000000e+02 1.815110000000000057e-01
1.660000000000000000e+02 1.830373999999999890e-01
1.670000000000000000e+02 1.845356999999999970e-01
1.680000000000000000e+02 1.860035999999999912e-01
1.690000000000000000e+02 1.874388999999999916e-01
1.700000000000000000e+02 1.888398000000000021e-01
1.710000000000000000e+02 1.902046000000000014e-01
1.720000000000000000e+02 1.915321000000000107e-01
1.730000000000000000e+02 1.928210999999999953e-01
1.740000000000000000e+02 1.940707000000000126e-01
1.750000000000000000e+02 1.952802999999999900e-01
1.760000000000000000e+02 1.964494999999999991e-01
1.770000000000000000e+02 1.975780000000000036e-01
1.780000000000000000e+02 1.986658000000000035e-01
1.790000000000000000e+02 1.997131000000000045e-01
1.800000000000000000e+02 2.007201000000000124e-01
1.810000000000000000e+02 2.016873000000000138e-01
1.820000000000000000e+02 2.026151999999999953e-01
1.830000000000000000e+02 2.035047000000000106e-01
1.840000000000000000e+02 2.043564999999999965e-01
1.850000000000000000e+02 2.051714000000000038e-01
1.860000000000000000e+02 2.059505000000000086e-01
1.870000000000000000e+02 2.066948999999999870e-01
1.880000000000000000e+02 2.074054999999999926e-01
1.890000000000000000e+02 2.080837000000000103e-01
1.900000000000000000e+02 2.087305000000000132e-01
1.910000000000000000e+02 2.093471000000000082e-01
1.920000000000000000e+02 2.099348000000000047e-01
1.930000000000000000e+02 2.104948000000000097e-01
1.940000000000000000e+02 2.110284000000000049e-01
1.950000000000000000e+02 2.115366999999999942e-01
1.960000000000000000e+02 2.120209000000000121e-01
1.970000000000000000e+02 2.124823000000000128e-01
1.980000000000000000e+02 2.129220000000000002e-01
1.990000000000000000e+02 2.133412000000000086e-01
2.000000000000000000e+02 2.137409000000000114e-01
2.010000000000000000e+02 2.141222999999999876e-01
2.020000000000000000e+02 2.144863999999999937e-01
2.030000000000000000e+02 2.148342000000000029e-01
2.040000000000000000e+02 2.151666999999999885e-01
2.050000000000000000e+02 2.154848000000000041e-01
2.060000000000000000e+02 2.157894999999999952e-01
2.070000000000000000e+02 2.160816999999999877e-01
2.080000000000000000e+02 2.163619999999999988e-01
2.090000000000000000e+02 2.166315000000000046e-01
2.100000000000000000e+02 2.168907999999999947e-01
2.110000000000000000e+02 2.171405999999999892e-01
2.120000000000000000e+02 2.173817000000000110e-01
2.130000000000000000e+02 2.176147999999999971e-01
2.140000000000000000e+02 2.178402999999999867e-01
2.150000000000000000e+02 2.180590000000000028e-01
2.160000000000000000e+02 2.182714000000000043e-01
2.170000000000000000e+02 2.184781000000000084e-01
2.180000000000000000e+02 2.186793999999999960e-01
2.190000000000000000e+02 2.188759000000000121e-01
2.200000000000000000e+02 2.190680999999999878e-01
2.210000000000000000e+02 2.192562000000000122e-01
2.220000000000000000e+02 2.194406999999999885e-01
2.230000000000000000e+02 2.196219000000000088e-01
2.240000000000000000e+02 2.198000999999999983e-01
2.250000000000000000e+02 2.199755999999999934e-01
2.260000000000000000e+02 2.201485999999999998e-01
2.270000000000000000e+02 2.203192999999999957e-01
2.280000000000000000e+02 2.204879999999999896e-01
2.290000000000000000e+02 2.206548000000000120e-01
2.300000000000000000e+02 2.208198000000000105e-01
2.310000000000000000e+02 2.209830999999999879e-01
2.320000000000000000e+02 2.211449000000000054e-01
2.330000000000000000e+02 2.213052000000000075e-01
2.340000000000000000e+02 2.214640999999999971e-01
2.350000000000000000e+02 2.216214999999999991e-01
2.360000000000000000e+02 2.217775999999999914e-01
2.370000000000000000e+02 2.219321999999999961e-01
2.380000000000000000e+02 2.220853999999999884e-01
2.390000000000000000e+02 2.222371999999999959e-01
2.400000000000000000e+02 2.223874000000000128e-01
2.410000000000000000e+02 2.225360999999999867e-01
2.420000000000000000e+02 2.226830999999999949e-01
2.430000000000000000e+02 2.228284000000000098e-01
2.440000000000000000e+02 2.229717999999999978e-01
2.450000000000000000e+02 2.231133999999999895e-01
2.460000000000000000e+02 2.232529000000000041e-01
2.470000000000000000e+02 2.233903000000000139e-01
2.480000000000000000e+02 2.235254000000000130e-01
2.490000000000000000e+02 2.236582000000000015e-01
2.500000000000000000e+02 2.237883999999999984e-01
2.510000000000000000e+02 2.239161000000000068e-01
2.520000000000000000e+02 2.240409999999999902e-01
2.530000000000000000e+02 2.241630000000000011e-01
2.540000000000000000e+02 2.242820000000000091e-01
2.550000000000000000e+02 2.243978000000000084e-01
2.560000000000000000e+02 2.245103999999999989e-01
2.570000000000000000e+02 2.246196000000000026e-01
2.580000000000000000e+02 2.247252999999999890e-01
2.590000000000000000e+02 2.248274000000000106e-01
2.600000000000000000e+02 2.249258000000000091e-01
2.610000000000000000e+02 2.250203000000000064e-01
2.620000000000000000e+02 2.251109000000000027e-01
2.630000000000000000e+02 2.251973999999999920e-01
2.640000000000000000e+02 2.252798000000000023e-01
2.650000000000000000e+02 2.253578999999999999e-01
2.660000000000000000e+02 2.254316000000000098e-01
2.670000000000000000e+02 2.255009000000000041e-01
2.680000000000000000e+02 2.255656000000000050e-01
2.690000000000000000e+02 2.256256000000000095e-01
2.700000000000000000e+02 2.256807000000000119e-01
2.710000000000000000e+02 2.257309999999999872e-01
2.720000000000000000e+02 2.257762000000000102e-01
2.730000000000000000e+02 2.258162999999999976e-01
2.740000000000000000e+02 2.258510999999999991e-01
2.750000000000000000e+02 2.258805000000000118e-01
2.760000000000000000e+02 2.259044000000000052e-01
2.770000000000000000e+02 2.259227000000000041e-01
2.780000000000000000e+02 2.259353000000000056e-01
2.790000000000000000e+02 2.259420000000000039e-01
2.800000000000000000e+02 2.259429000000000021e-01
2.810000000000000000e+02 2.259377999999999942e-01
2.820000000000000000e+02 2.259267000000000081e-01
2.830000000000000000e+02 2.259095000000000131e-01
2.840000000000000000e+02 2.258863999999999872e-01
2.850000000000000000e+02 2.258572000000000080e-01
2.860000000000000000e+02 2.258220999999999978e-01
2.870000000000000000e+02 2.257811000000000123e-01
2.880000000000000000e+02 2.257345000000000046e-01
2.890000000000000000e+02 2.256821999999999995e-01
2.900000000000000000e+02 2.256246000000000085e-01
2.910000000000000000e+02 2.255619000000000096e-01
2.920000000000000000e+02 2.254942000000000057e-01
2.930000000000000000e+02 2.254220000000000113e-01
2.940000000000000000e+02 2.253454000000000013e-01
2.950000000000000000e+02 2.252648999999999901e-01
2.960000000000000000e+02 2.251807000000000114e-01
2.970000000000000000e+02 2.250932999999999962e-01
2.980000000000000000e+02 2.250031000000000114e-01
2.990000000000000000e+02 2.249105000000000132e-01
3.000000000000000000e+02 2.248162999999999967e-01
3.010000000000000000e+02 2.247211000000000070e-01
3.020000000000000000e+02 2.246260999999999952e-01
3.030000000000000000e+02 2.245325999999999989e-01
3.040000000000000000e+02 2.244423999999999864e-01
3.050000000000000000e+02 2.243580000000000019e-01
3.060000000000000000e+02 2.242819000000000063e-01
3.070000000000000000e+02 2.242165999999999881e-01
3.080000000000000000e+02 2.241635999999999906e-01
3.090000000000000000e+02 2.241219000000000128e-01
3.100000000000000000e+02 2.240851000000000093e-01
3.110000000000000000e+02 2.240386000000000044e-01
3.120000000000000000e+02 2.239551999999999932e-01
3.130000000000000000e+02 2.237916000000000072e-01
3.140000000000000000e+02 2.234856000000000065e-01
3.150000000000000000e+02 2.229550999999999894e-01
3.160000000000000000e+02 2.221011999999999986e-01
3.170000000000000000e+02 2.208141999999999883e-01
3.180000000000000000e+02 2.189837000000000033e-01
3.190000000000000000e+02 2.165096999999999994e-01
3.200000000000000000e+02 2.133150000000000046e-01
3.210000000000000000e+02 2.093552999999999942e-01
3.220000000000000000e+02 2.046261000000000052e-01
3.230000000000000000e+02 1.991658000000000039e-01
3.240000000000000000e+02 1.930535999999999919e-01
3.250000000000000000e+02 1.864042999999999950e-01
3.260000000000000000e+02 1.793596000000000079e-01
3.270000000000000000e+02 1.720780000000000087e-01
3.280000000000000000e+02 1.647248000000000046e-01
3.290000000000000000e+02 1.574614000000000014e-01
3.300000000000000000e+02 1.504370999999999903e-01
3.310000000000000000e+02 1.437819999999999931e-01
3.320000000000000000e+02 1.376012000000000068e-01
3.330000000000000000e+02 1.319722999999999868e-01
3.340000000000000000e+02 1.269432000000000060e-01
3.350000000000000000e+02 1.225336000000000064e-01
3.360000000000000000e+02 1.187367000000000006e-01
3.370000000000000000e+02 1.155236000000000041e-01
3.380000000000000000e+02 1.128477999999999981e-01
3.390000000000000000e+02 1.106512999999999941e-01
3.400000000000000000e+02 1.088691999999999993e-01
3.410000000000000000e+02 1.074350000000000027e-01
3.420000000000000000e+02 1.062841999999999953e-01
3.430000000000000000e+02 1.053568000000000005e-01
3.440000000000000000e+02 1.045993999999999952e-01
3.450000000000000000e+02 1.039656000000000052e-01
3.460000000000000000e+02 1.034163000000000027e-01
3.470000000000000000e+02 1.029193000000000052e-01
3.480000000000000000e+02 1.024486000000000008e-01
3.490000000000000000e+02 1.019837999999999995e-01
3.500000000000000000e+02 1.015087999999999963e-01
3.510000000000000000e+02 1.010114000000000012e-01
3.520000000000000000e+02 1.004826000000000052e-01
3.530000000000000000e+02 9.991566999999999810e-02
3.540000000000000000e+02 9.930622000000000060e-02
3.550000000000000000e+02 9.865216999999999736e-02
3.560000000000000000e+02 9.795397999999999605e-02
3.570000000000000000e+02 9.721504999999999730e-02
3.580000000000000000e+02 9.644162000000000567e-02
3.590000000000000000e+02 9.564185999999999521e-02
3.600000000000000000e+02 9.482403999999999833e-02
3.610000000000000000e+02 9.399453000000000669e-02
3.620000000000000000e+02 9.315640999999999505e-02
3.630000000000000000e+02 9.230966000000000171e-02
3.640000000000000000e+02 9.145235000000000170e-02
3.650000000000000000e+02 9.058223999999999443e-02
3.660000000000000000e+02 8.969771999999999468e-02
3.670000000000000000e+02 8.879819999999999380e-02
3.680000000000000000e+02 8.788392000000000426e-02
3.690000000000000000e+02 8.695569999999999689e-02
3.700000000000000000e+02 8.601464000000000332e-02
3.710000000000000000e+02 8.506196000000000590e-02
3.720000000000000000e+02 8.409890999999999894e-02
3.730000000000000000e+02 8.312672000000000117e-02
3.740000000000000000e+02 8.214660999999999491e-02
3.750000000000000000e+02 8.115975999999999746e-02
3.760000000000000000e+02 8.016734000000000360e-02
3.770000000000000000e+02 7.917050999999999950e-02
3.780000000000000000e+02 7.817040000000000100e-02
3.790000000000000000e+02 7.716812000000000671e-02
3.800000000000000000e+02 7.616477000000000663e-02
3.810000000000000000e+02 7.516142000000000656e-02
3.820000000000000000e+02 7.415913999999999839e-02
3.830000000000000000e+02 7.315897000000000372e-02
3.840000000000000000e+02 7.216190999999999578e-02
3.850000000000000000e+02 7.116896999999999807e-02
3.860000000000000000e+02 7.018111999999999961e-02
3.870000000000000000e+02 6.919928999999999664e-02
3.880000000000000000e+02 6.822440000000000448e-02
3.890000000000000000e+02 6.725734999999999353e-02
3.900000000000000000e+02 6.629899000000000209e-02
3.910000000000000000e+02 6.535013000000000627e-02
3.920000000000000000e+02 6.441156000000000659e-02
3.930000000000000000e+02 6.348402000000000212e-02
3.940000000000000000e+02 6.256820000000000437e-02
3.950000000000000000e+02 6.166474000000000261e-02
3.960000000000000000e+02 6.077421999999999686e-02
3.970000000000000000e+02 5.989716999999999958e-02
3.980000000000000000e+02 5.903404000000000290e-02
3.990000000000000000e+02 5.818522000000000277e-02
4.000000000000000000e+02 5.735102000000000255e-02
4.010000000000000000e+02 5.653169999999999723e-02
4.020000000000000000e+02 5.572744000000000308e-02
4.030000000000000000e+02 5.493833000000000050e-02
4.040000000000000000e+02 5.416442999999999952e-02
4.050000000000000000e+02 5.340571000000000207e-02
4.060000000000000000e+02 5.266210000000000335e-02
4.070000000000000000e+02 5.193348999999999882e-02
4.080000000000000000e+02 5.121968999999999828e-02
4.090000000000000000e+02 5.052050999999999764e-02
4.100000000000000000e+02 4.983570999999999834e-02
4.110000000000000000e+02 4.916502999999999846e-02
4.120000000000000000e+02 4.850820000000000132e-02
4.130000000000000000e+02 4.786490999999999663e-02
4.140000000000000000e+02 4.723487999999999992e-02
4.150000000000000000e+02 4.661778999999999923e-02
4.160000000000000000e+02 4.601332999999999812e-02
4.170000000000000000e+02 4.542120999999999659e-02
4.180000000000000000e+02 4.484111999999999820e-02
4.190000000000000000e+02 4.427277000000000295e-02
4.200000000000000000e+02 4.371586000000000222e-02
4.210000000000000000e+02 4.317013000000000100e-02
4.220000000000000000e+02 4.263528999999999930e-02
4.230000000000000000e+02 4.211109999999999853e-02
4.240000000000000000e+02 4.159729000000000204e-02
4.250000000000000000e+02 4.109362999999999905e-02
4.260000000000000000e+02 4.059987000000000318e-02
4.270000000000000000e+02 4.011580000000000007e-02
4.280000000000000000e+02 3.964120000000000144e-02
4.290000000000000000e+02 3.917585999999999985e-02
4.300000000000000000e+02 3.871958000000000344e-02
4.310000000000000000e+02 3.827215999999999951e-02
4.320000000000000000e+02 3.783343000000000123e-02
4.330000000000000000e+02 3.740319000000000282e-02
4.340000000000000000e+02 3.698127999999999832e-02
4.350000000000000000e+02 3.656751999999999919e-02
4.360000000000000000e+02 3.616174999999999945e-02
4.370000000000000000e+02 3.576382000000000172e-02
4.380000000000000000e+02 3.537354999999999666e-02
4.390000000000000000e+02 3.499080999999999719e-02
4.400000000000000000e+02 3.461543999999999732e-02
4.410000000000000000e+02 3.424730000000000135e-02
4.420000000000000000e+02 3.388624999999999970e-02
4.430000000000000000e+02 3.353214999999999668e-02
4.440000000000000000e+02 3.318485999999999658e-02
4.450000000000000000e+02 3.284423999999999677e-02
4.460000000000000000e+02 3.251016000000000322e-02
4.470000000000000000e+02 3.218250000000000277e-02
4.480000000000000000e+02 3.186110999999999804e-02
4.490000000000000000e+02 3.154587999999999837e-02
4.500000000000000000e+02 3.123667000000000110e-02
4.510000000000000000e+02 3.093334999999999835e-02
4.520000000000000000e+02 3.063580000000000123e-02
4.530000000000000000e+02 3.034390000000000004e-02
4.540000000000000000e+02 3.005750999999999909e-02
4.550000000000000000e+02 2.977650000000000088e-02
4.560000000000000000e+02 2.950076000000000087e-02
4.570000000000000000e+02 2.923014999999999988e-02
4.580000000000000000e+02 2.896454999999999863e-02
4.590000000000000000e+02 2.870382999999999962e-02
4.600000000000000000e+02 2.844785999999999843e-02
4.610000000000000000e+02 2.819651000000000102e-02
4.620000000000000000e+02 2.794964999999999949e-02
4.630000000000000000e+02 2.770714999999999983e-02
4.640000000000000000e+02 2.746888000000000107e-02
4.650000000000000000e+02 2.723470999999999878e-02
4.660000000000000000e+02 2.700450000000000073e-02
4.670000000000000000e+02 2.677811999999999901e-02
4.680000000000000000e+02 2.655543000000000139e-02
4.690000000000000000e+02 2.633631000000000166e-02
4.700000000000000000e+02 2.612060000000000076e-02
4.710000000000000000e+02 2.590817999999999940e-02
4.720000000000000000e+02 2.569890999999999842e-02
4.730000000000000000e+02 2.549264999999999864e-02
4.740000000000000000e+02 2.528926999999999911e-02
4.750000000000000000e+02 2.508863000000000065e-02
4.760000000000000000e+02 2.489059000000000063e-02
4.770000000000000000e+02 2.469500999999999988e-02
4.780000000000000000e+02 2.450176000000000090e-02
4.790000000000000000e+02 2.431072000000000094e-02
4.800000000000000000e+02 2.412173000000000095e-02
4.810000000000000000e+02 2.393467999999999984e-02
4.820000000000000000e+02 2.374942999999999846e-02
4.830000000000000000e+02 2.356586000000000097e-02
4.840000000000000000e+02 2.338383999999999949e-02
4.850000000000000000e+02 2.320323999999999998e-02
4.860000000000000000e+02 2.302395999999999956e-02
4.870000000000000000e+02 2.284585999999999908e-02
4.880000000000000000e+02 2.266885000000000081e-02
4.890000000000000000e+02 2.249280000000000029e-02
4.900000000000000000e+02 2.231761999999999982e-02
4.910000000000000000e+02 2.214319000000000009e-02
4.920000000000000000e+02 2.196943000000000160e-02
4.930000000000000000e+02 2.179624000000000145e-02
4.940000000000000000e+02 2.162352999999999845e-02
4.950000000000000000e+02 2.145120999999999833e-02
4.960000000000000000e+02 2.127920999999999979e-02
4.970000000000000000e+02 2.110746000000000150e-02
4.980000000000000000e+02 2.093588000000000046e-02
4.990000000000000000e+02 2.076441000000000051e-02
5.000000000000000000e+02 2.059298999999999852e-02
5.010000000000000000e+02 2.042157000000000000e-02
5.020000000000000000e+02 2.025011000000000172e-02
5.030000000000000000e+02 2.007855000000000056e-02
5.040000000000000000e+02 1.990687000000000012e-02
5.050000000000000000e+02 1.973503999999999883e-02
5.060000000000000000e+02 1.956300999999999873e-02
5.070000000000000000e+02 1.939079000000000150e-02
5.080000000000000000e+02 1.921834000000000042e-02
5.090000000000000000e+02 1.904565999999999898e-02
5.100000000000000000e+02 1.887273999999999896e-02
5.110000000000000000e+02 1.869958999999999857e-02
5.120000000000000000e+02 1.852619000000000141e-02
5.130000000000000000e+02 1.835256999999999861e-02
5.140000000000000000e+02 1.817871999999999891e-02
5.150000000000000000e+02 1.800467000000000040e-02
5.160000000000000000e+02 1.783043999999999948e-02
5.170000000000000000e+02 1.765604000000000132e-02
5.180000000000000000e+02 1.748150000000000051e-02
5.190000000000000000e+02 1.730684000000000042e-02
5.200000000000000000e+02 1.713210999999999901e-02
5.210000000000000000e+02 1.695732000000000142e-02
5.220000000000000000e+02 1.678251999999999869e-02
5.230000000000000000e+02 1.660775000000000098e-02
5.240000000000000000e+02 1.643303000000000125e-02
5.250000000000000000e+02 1.625841000000000092e-02
5.260000000000000000e+02 1.608392999999999975e-02
5.270000000000000000e+02 1.590963999999999920e-02
5.280000000000000000e+02 1.573557000000000081e-02
5.290000000000000000e+02 1.556178000000000075e-02
5.300000000000000000e+02 1.538830000000000059e-02
5.310000000000000000e+02 1.521518000000000002e-02
5.320000000000000000e+02 1.504246000000000055e-02
5.330000000000000000e+02 1.487020000000000008e-02
5.340000000000000000e+02 1.469843000000000018e-02
5.350000000000000000e+02 1.452721000000000047e-02
5.360000000000000000e+02 1.435657000000000079e-02
5.370000000000000000e+02 1.418656000000000084e-02
5.380000000000000000e+02 1.401724000000000026e-02
5.390000000000000000e+02 1.384863000000000066e-02
5.400000000000000000e+02 1.368078999999999996e-02
5.410000000000000000e+02 1.351374999999999972e-02
5.420000000000000000e+02 1.334756999999999957e-02
5.430000000000000000e+02 1.318226999999999940e-02
5.440000000000000000e+02 1.301791000000000059e-02
5.450000000000000000e+02 1.285452999999999943e-02
5.460000000000000000e+02 1.269214999999999927e-02
5.470000000000000000e+02 1.253081999999999981e-02
5.480000000000000000e+02 1.237059000000000075e-02
5.490000000000000000e+02 1.221147000000000031e-02
5.500000000000000000e+02 1.205351999999999986e-02
5.510000000000000000e+02 1.189675999999999928e-02
5.520000000000000000e+02 1.174123000000000007e-02
5.530000000000000000e+02 1.158696000000000031e-02
5.540000000000000000e+02 1.143398999999999978e-02
5.550000000000000000e+02 1.128233000000000014e-02
5.560000000000000000e+02 1.113202999999999936e-02
5.570000000000000000e+02 1.098311000000000079e-02
5.580000000000000000e+02 1.083560000000000079e-02
5.590000000000000000e+02 1.068951999999999923e-02
5.600000000000000000e+02 1.054488999999999947e-02
5.610000000000000000e+02 1.040174999999999954e-02
5.620000000000000000e+02 1.026011999999999931e-02
5.630000000000000000e+02 1.012001000000000046e-02
5.640000000000000000e+02 9.981441000000000618e-03
5.650000000000000000e+02 9.844441000000000649e-03
5.660000000000000000e+02 9.709021999999999444e-03
5.670000000000000000e+02 9.575201000000000198e-03
5.680000000000000000e+02 9.442993999999999694e-03
5.690000000000000000e+02 9.312413999999999761e-03
5.700000000000000000e+02 9.183474999999999971e-03
5.710000000000000000e+02 9.056187000000000265e-03
5.720000000000000000e+02 8.930561000000000055e-03
5.730000000000000000e+02 8.806606999999999283e-03
5.740000000000000000e+02 8.684330999999999995e-03
5.750000000000000000e+02 8.563741999999999188e-03
5.760000000000000000e+02 8.444843999999999962e-03
5.770000000000000000e+02 8.327642999999999157e-03
5.780000000000000000e+02 8.212140999999999191e-03
5.790000000000000000e+02 8.098341000000000220e-03
5.800000000000000000e+02 7.986244999999999455e-03
5.810000000000000000e+02 7.875851999999999159e-03
5.820000000000000000e+02 7.767162000000000198e-03
5.830000000000000000e+02 7.660171999999999815e-03
5.840000000000000000e+02 7.554881000000000270e-03
5.850000000000000000e+02 7.451285000000000200e-03
5.860000000000000000e+02 7.349378000000000161e-03
5.870000000000000000e+02 7.249155999999999656e-03
5.880000000000000000e+02 7.150613000000000108e-03
5.890000000000000000e+02 7.053740999999999657e-03
5.900000000000000000e+02 6.958533000000000253e-03
5.910000000000000000e+02 6.864979999999999694e-03
5.920000000000000000e+02 6.773073999999999588e-03
5.930000000000000000e+02 6.682803000000000181e-03
5.940000000000000000e+02 6.594158999999999611e-03
5.950000000000000000e+02 6.507129999999999859e-03
5.960000000000000000e+02 6.421704999999999774e-03
5.970000000000000000e+02 6.337871999999999603e-03
5.980000000000000000e+02 6.255618000000000116e-03
5.990000000000000000e+02 6.174930999999999823e-03
6.000000000000000000e+02 6.095797000000000021e-03
6.010000000000000000e+02 6.018204000000000088e-03
6.020000000000000000e+02 5.942137999999999587e-03
6.030000000000000000e+02 5.867584000000000341e-03
6.040000000000000000e+02 5.794528999999999652e-03
6.050000000000000000e+02 5.722956999999999871e-03
6.060000000000000000e+02 5.652856000000000374e-03
6.070000000000000000e+02 5.584208999999999701e-03
6.080000000000000000e+02 5.517002000000000017e-03
6.090000000000000000e+02 5.451219999999999677e-03
6.100000000000000000e+02 5.386848999999999978e-03
6.110000000000000000e+02 5.323872999999999800e-03
6.120000000000000000e+02 5.262277000000000100e-03
6.130000000000000000e+02 5.202046999999999574e-03
6.140000000000000000e+02 5.143168000000000045e-03
6.150000000000000000e+02 5.085624000000000394e-03
6.160000000000000000e+02 5.029401000000000184e-03
6.170000000000000000e+02 4.974484999999999844e-03


==> images/riemannPb/output_level2.txt <==
1.000000000000000000e+00 5.529338000000000308e-01
2.000000000000000000e+00 5.314887999999999835e-01
3.000000000000000000e+00 5.393664000000000236e-01
4.000000000000000000e+00 5.538357000000000419e-01
5.000000000000000000e+00 5.668189999999999618e-01
6.000000000000000000e+00 5.774586000000000441e-01
7.000000000000000000e+00 5.864945000000000297e-01
8.000000000000000000e+00 5.939883000000000246e-01
9.000000000000000000e+00 5.997120999999999702e-01
1.000000000000000000e+01 6.035561000000000398e-01
1.100000000000000000e+01 6.055289000000000366e-01
1.200000000000000000e+01 6.057285000000000030e-01
1.300000000000000000e+01 6.043030000000000346e-01
1.400000000000000000e+01 6.014108000000000231e-01
1.500000000000000000e+01 5.971958000000000544e-01
1.600000000000000000e+01 5.917814000000000130e-01
1.700000000000000000e+01 5.852707999999999799e-01
1.800000000000000000e+01 5.777495000000000269e-01
1.900000000000000000e+01 5.692892000000000507e-01
2.000000000000000000e+01 5.599456000000000433e-01
2.100000000000000000e+01 5.497566999999999870e-01
2.200000000000000000e+01 5.386197000000000346e-01
2.300000000000000000e+01 5.265138999999999792e-01
2.400000000000000000e+01 5.134184999999999999e-01
2.500000000000000000e+01 4.992980000000000196e-01
2.600000000000000000e+01 4.841133000000000242e-01
2.700000000000000000e+01 4.678535999999999806e-01
2.800000000000000000e+01 4.506078000000000028e-01
2.900000000000000000e+01 4.326591000000000187e-01
3.000000000000000000e+01 4.144569000000000170e-01
3.100000000000000000e+01 3.962905999999999929e-01
3.200000000000000000e+01 3.779129999999999989e-01
3.300000000000000000e+01 3.588213000000000097e-01
3.400000000000000000e+01 3.391198999999999741e-01
3.500000000000000000e+01 3.197656999999999861e-01
3.600000000000000000e+01 3.019039000000000028e-01
3.700000000000000000e+01 2.863063000000000136e-01
3.800000000000000000e+01 2.732818000000000191e-01
3.900000000000000000e+01 2.627345999999999848e-01
4.000000000000000000e+01 2.530607000000000273e-01
4.100000000000000000e+01 2.365873000000000004e-01
4.200000000000000000e+01 2.106747999999999954e-01
4.300000000000000000e+01 1.814108000000000109e-01
4.400000000000000000e+01 1.597185999999999884e-01
4.500000000000000000e+01 1.503839999999999899e-01
4.600000000000000000e+01 1.464262000000000064e-01
4.700000000000000000e+01 1.435536000000000034e-01
4.800000000000000000e+01 1.416967000000000088e-01
4.900000000000000000e+01 1.411735000000000073e-01
5.000000000000000000e+01 1.416891000000000123e-01
5.100000000000000000e+01 1.426979999999999915e-01
5.200000000000000000e+01 1.441445000000000087e-01
5.300000000000000000e+01 1.460754999999999970e-01
5.400000000000000000e+01 1.484937000000000062e-01
5.500000000000000000e+01 1.512987000000000082e-01
5.600000000000000000e+01 1.543731999999999882e-01
5.700000000000000000e+01 1.576219000000000092e-01
5.800000000000000000e+01 1.609665999999999875e-01
5.900000000000000000e+01 1.643400000000000138e-01
6.000000000000000000e+01 1.676822000000000035e-01
6.100000000000000000e+01 1.709420000000000106e-01
6.200000000000000000e+01 1.740772999999999904e-01
6.300000000000000000e+01 1.770558000000000132e-01
6.400000000000000000e+01 1.798543999999999976e-01
6.500000000000000000e+01 1.824587000000000014e-01
6.600000000000000000e+01 1.848619999999999985e-01
6.700000000000000000e+01 1.870633999999999908e-01
6.800000000000000000e+01 1.890670999999999879e-01
6.900000000000000000e+01 1.908812000000000009e-01
7.000000000000000000e+01 1.925165000000000071e-01
7.100000000000000000e+01 1.939854000000000023e-01
7.200000000000000000e+01 1.953020000000000034e-01
7.300000000000000000e+01 1.964809999999999890e-01
7.400000000000000000e+01 1.975372999999999990e-01
7.500000000000000000e+01 1.984856999999999871e-01
7.600000000000000000e+01 1.993404000000000009e-01
7.700000000000000000e+01 2.001148000000000093e-01
7.800000000000000000e+01 2.008212000000000053e-01
7.900000000000000000e+01 2.014703999999999939e-01
8.000000000000000000e+01 2.020722000000000074e-01
8.100000000000000000e+01 2.026347000000000009e-01
8.200000000000000000e+01 2.031652999999999931e-01
8.300000000000000000e+01 2.036698000000000119e-01
8.400000000000000000e+01 2.041532000000000069e-01
8.500000000000000000e+01 2.046194000000000068e-01
8.600000000000000000e+01 2.050719000000000014e-01
8.700000000000000000e+01 2.055132000000000070e-01
8.800000000000000000e+01 2.059454000000000007e-01
8.900000000000000000e+01 2.063696999999999893e-01
9.000000000000000000e+01 2.067871000000000015e-01
9.100000000000000000e+01 2.071976000000000095e-01
9.200000000000000000e+01 2.076011000000000106e-01
9.300000000000000000e+01 2.079968000000000095e-01
9.400000000000000000e+01 2.083838000000000079e-01
9.500000000000000000e+01 2.087606999999999935e-01
9.600000000000000000e+01 2.091261000000000092e-01
9.700000000000000000e+01 2.094786999999999899e-01
9.800000000000000000e+01 2.098167999999999978e-01
9.900000000000000000e+01 2.101388999999999896e-01
1.000000000000000000e+02 2.104435000000000056e-01
1.010000000000000000e+02 2.107288999999999968e-01
1.020000000000000000e+02 2.109937000000000062e-01
1.030000000000000000e+02 2.112364999999999937e-01
1.040000000000000000e+02 2.114560000000000051e-01
1.050000000000000000e+02 2.116510000000000058e-01
1.060000000000000000e+02 2.118201999999999863e-01
1.070000000000000000e+02 2.119627000000000039e-01
1.080000000000000000e+02 2.120773999999999992e-01
1.090000000000000000e+02 2.121632999999999991e-01
1.100000000000000000e+02 2.122195000000000054e-01
1.110000000000000000e+02 2.122452999999999979e-01
1.120000000000000000e+02 2.122401999999999900e-01
1.130000000000000000e+02 2.122040000000000037e-01
1.140000000000000000e+02 2.121368999999999894e-01
1.150000000000000000e+02 2.120400000000000063e-01
1.160000000000000000e+02 2.119144000000000028e-01
1.170000000000000000e+02 2.117622999999999867e-01
1.180000000000000000e+02 2.115857999999999906e-01
1.190000000000000000e+02 2.113875000000000060e-01
1.200000000000000000e+02 2.111696999999999880e-01
1.210000000000000000e+02 2.109341000000000133e-01
1.220000000000000000e+02 2.106815999999999967e-01
1.230000000000000000e+02 2.104119999999999879e-01
1.240000000000000000e+02 2.101245999999999947e-01
1.250000000000000000e+02 2.098189000000000026e-01
1.260000000000000000e+02 2.094933999999999963e-01
1.270000000000000000e+02 2.091357000000000077e-01
1.280000000000000000e+02 2.086878000000000066e-01
1.290000000000000000e+02 2.079749999999999932e-01
1.300000000000000000e+02 2.066169999999999951e-01
1.310000000000000000e+02 2.039919000000000038e-01
1.320000000000000000e+02 1.993417000000000106e-01
1.330000000000000000e+02 1.920273000000000119e-01
1.340000000000000000e+02 1.818241999999999914e-01
1.350000000000000000e+02 1.689933999999999881e-01
1.360000000000000000e+02 1.544215999999999922e-01
1.370000000000000000e+02 1.394560999999999995e-01
1.380000000000000000e+02 1.255703999999999987e-01
1.390000000000000000e+02 1.139778999999999931e-01
1.400000000000000000e+02 1.053110000000000018e-01
1.410000000000000000e+02 9.955632999999999844e-02
1.420000000000000000e+02 9.607886999999999678e-02
1.430000000000000000e+02 9.405191000000000245e-02
1.440000000000000000e+02 9.275113999999999581e-02
1.450000000000000000e+02 9.166117999999999488e-02
1.460000000000000000e+02 9.049529000000000600e-02
1.470000000000000000e+02 8.918473000000000372e-02
1.480000000000000000e+02 8.776941000000000603e-02
1.490000000000000000e+02 8.623981999999999482e-02
1.500000000000000000e+02 8.455150000000000166e-02
1.510000000000000000e+02 8.269819999999999949e-02
1.520000000000000000e+02 8.070367999999999986e-02
1.530000000000000000e+02 7.859871000000000218e-02
1.540000000000000000e+02 7.641317999999999722e-02
1.550000000000000000e+02 7.417435000000000000e-02
1.560000000000000000e+02 7.190660000000000107e-02
1.570000000000000000e+02 6.963134999999999464e-02
1.580000000000000000e+02 6.736731999999999443e-02
1.590000000000000000e+02 6.513069999999999971e-02
1.600000000000000000e+02 6.293543999999999528e-02
1.610000000000000000e+02 6.079336999999999935e-02
1.620000000000000000e+02 5.871429999999999705e-02
1.630000000000000000e+02 5.670605000000000090e-02
1.640000000000000000e+02 5.477437999999999751e-02
1.650000000000000000e+02 5.292296999999999974e-02
1.660000000000000000e+02 5.115357000000000237e-02
1.670000000000000000e+02 4.946613999999999872e-02
1.680000000000000000e+02 4.785924999999999901e-02
1.690000000000000000e+02 4.633037000000000266e-02
1.700000000000000000e+02 4.487634000000000067e-02
1.710000000000000000e+02 4.349362999999999840e-02
1.720000000000000000e+02 4.217860999999999833e-02
1.730000000000000000e+02 4.092773000000000244e-02
1.740000000000000000e+02 3.973758000000000151e-02
1.750000000000000000e+02 3.860497000000000234e-02
1.760000000000000000e+02 3.752690000000000192e-02
1.770000000000000000e+02 3.650058999999999942e-02
1.780000000000000000e+02 3.552342000000000000e-02
1.790000000000000000e+02 3.465386000000000161e-02
1.800000000000000000e+02 3.384055999999999870e-02
1.810000000000000000e+02 3.306669999999999748e-02
1.820000000000000000e+02 3.232817000000000329e-02
1.830000000000000000e+02 3.162250999999999951e-02
1.840000000000000000e+02 3.094780999999999921e-02
1.850000000000000000e+02 3.030236999999999861e-02
1.860000000000000000e+02 2.968461999999999837e-02
1.870000000000000000e+02 2.909306000000000045e-02
1.880000000000000000e+02 2.852620000000000156e-02
1.890000000000000000e+02 2.798257999999999995e-02
1.900000000000000000e+02 2.746070000000000108e-02
1.910000000000000000e+02 2.695907999999999985e-02
1.920000000000000000e+02 2.647619999999999835e-02
1.930000000000000000e+02 2.601049999999999890e-02
1.940000000000000000e+02 2.556042000000000036e-02
1.950000000000000000e+02 2.512440999999999980e-02
1.960000000000000000e+02 2.470090999999999953e-02
1.970000000000000000e+02 2.428840999999999986e-02
1.980000000000000000e+02 2.388544999999999904e-02
1.990000000000000000e+02 2.349064999999999834e-02
2.000000000000000000e+02 2.310272999999999841e-02
2.010000000000000000e+02 2.272050000000000111e-02
2.020000000000000000e+02 2.234289999999999887e-02
2.030000000000000000e+02 2.196893999999999930e-02
2.040000000000000000e+02 2.159778999999999866e-02
2.050000000000000000e+02 2.122867000000000157e-02
2.060000000000000000e+02 2.086090999999999987e-02
2.070000000000000000e+02 2.049391000000000060e-02
2.080000000000000000e+02 2.012711000000000014e-02
2.090000000000000000e+02 1.976003000000000134e-02
2.100000000000000000e+02 1.939224000000000156e-02
2.110000000000000000e+02 1.902337000000000125e-02
2.120000000000000000e+02 1.865315999999999849e-02
2.130000000000000000e+02 1.828143000000000129e-02
2.140000000000000000e+02 1.790813000000000127e-02
2.150000000000000000e+02 1.753334000000000142e-02
2.160000000000000000e+02 1.715722000000000080e-02
2.170000000000000000e+02 1.678007999999999930e-02
2.180000000000000000e+02 1.640230000000000160e-02
2.190000000000000000e+02 1.602430999999999994e-02
2.200000000000000000e+02 1.564663000000000165e-02
2.210000000000000000e+02 1.526978000000000016e-02
2.220000000000000000e+02 1.489433000000000076e-02
2.230000000000000000e+02 1.452084000000000014e-02
2.240000000000000000e+02 1.414989000000000004e-02
2.250000000000000000e+02 1.378206000000000049e-02
2.260000000000000000e+02 1.341792999999999979e-02
2.270000000000000000e+02 1.305808999999999963e-02
2.280000000000000000e+02 1.270313999999999992e-02
2.290000000000000000e+02 1.235371000000000039e-02
2.300000000000000000e+02 1.201044000000000070e-02
2.310000000000000000e+02 1.167395000000000065e-02
2.320000000000000000e+02 1.134487999999999989e-02
2.330000000000000000e+02 1.102381000000000021e-02
2.340000000000000000e+02 1.071126000000000023e-02
2.350000000000000000e+02 1.040761999999999937e-02
2.360000000000000000e+02 1.011320999999999921e-02
2.370000000000000000e+02 9.828200000000000477e-03
2.380000000000000000e+02 9.552698000000000092e-03
2.390000000000000000e+02 9.286736999999999770e-03
2.400000000000000000e+02 9.030308000000000779e-03
2.410000000000000000e+02 8.783377999999999672e-03
2.420000000000000000e+02 8.545900000000000371e-03
2.430000000000000000e+02 8.317820000000000075e-03
2.440000000000000000e+02 8.099070999999999354e-03
2.450000000000000000e+02 7.889573999999999893e-03
2.460000000000000000e+02 7.689231999999999838e-03
2.470000000000000000e+02 7.497921000000000273e-03
2.480000000000000000e+02 7.315491000000000354e-03
2.490000000000000000e+02 7.141759999999999602e-03
2.500000000000000000e+02 6.976518000000000129e-03
2.510000000000000000e+02 6.819536999999999648e-03
2.520000000000000000e+02 6.670576000000000109e-03
2.530000000000000000e+02 6.529402000000000122e-03
2.540000000000000000e+02 6.395800000000000096e-03
2.550000000000000000e+02 6.269575999999999795e-03
2.560000000000000000e+02 6.150567000000000013e-03
2.570000000000000000e+02 6.038626000000000063e-03
2.580000000000000000e+02 5.933611999999999567e-03
2.590000000000000000e+02 5.835380999999999728e-03
2.600000000000000000e+02 5.743772000000000287e-03
2.610000000000000000e+02 5.658599000000000268e-03
2.620000000000000000e+02 5.579655000000000205e-03
2.630000000000000000e+02 5.506712000000000412e-03
2.640000000000000000e+02 5.439524000000000269e-03
2.650000000000000000e+02 5.377838000000000236e-03
2.660000000000000000e+02 5.321394999999999598e-03
2.670000000000000000e+02 5.269936000000000238e-03
2.680000000000000000e+02 5.223204999999999862e-03
2.690000000000000000e+02 5.180948000000000324e-03
2.700000000000000000e+02 5.142919000000000136e-03
2.710000000000000000e+02 5.108874999999999701e-03
2.720000000000000000e+02 5.078581000000000414e-03
2.730000000000000000e+02 5.051802000000000202e-03
2.740000000000000000e+02 5.028313000000000400e-03
2.750000000000000000e+02 5.007891000000000425e-03
2.760000000000000000e+02 4.990317999999999664e-03


==> images/riemannPb/output_level3.txt <==
1.000000000000000000e+00 4.213409000000000182e-01
2.000000000000000000e+00 3.293683000000000027e-01
3.000000000000000000e+00 3.079889000000000099e-01
4.000000000000000000e+00 3.063078000000000189e-01
5.000000000000000000e+00 3.078229000000000104e-01
6.000000000000000000e+00 3.149482000000000115e-01
7.000000000000000000e+00 3.248199999999999976e-01
8.000000000000000000e+00 3.358441999999999816e-01
9.000000000000000000e+00 3.462032999999999916e-01
1.000000000000000000e+01 3.556325000000000180e-01
1.100000000000000000e+01 3.640915000000000123e-01
1.200000000000000000e+01 3.713107999999999964e-01
1.300000000000000000e+01 3.769108999999999932e-01
1.400000000000000000e+01 3.805868000000000029e-01
1.500000000000000000e+01 3.821216000000000057e-01
1.600000000000000000e+01 3.813883000000000134e-01
1.700000000000000000e+01 3.784480000000000066e-01
1.800000000000000000e+01 3.734782999999999853e-01
1.900000000000000000e+01 3.667298999999999976e-01
2.000000000000000000e+01 3.584801000000000237e-01
2.100000000000000000e+01 3.489846999999999810e-01
2.200000000000000000e+01 3.384807000000000232e-01
2.300000000000000000e+01 3.267561999999999967e-01
2.400000000000000000e+01 3.140104000000000228e-01
2.500000000000000000e+01 3.005653999999999826e-01
2.600000000000000000e+01 2.868396999999999752e-01
2.700000000000000000e+01 2.732889000000000013e-01
2.800000000000000000e+01 2.603214999999999835e-01
2.900000000000000000e+01 2.482624999999999971e-01
3.000000000000000000e+01 2.373379999999999934e-01
3.100000000000000000e+01 2.268633999999999928e-01
3.200000000000000000e+01 2.136046000000000056e-01
3.300000000000000000e+01 1.950153000000000025e-01
3.400000000000000000e+01 1.738124000000000058e-01
3.500000000000000000e+01 1.569085000000000063e-01
3.600000000000000000e+01 1.480907999999999947e-01
3.700000000000000000e+01 1.447894999999999877e-01
3.800000000000000000e+01 1.433263999999999927e-01
3.900000000000000000e+01 1.425624000000000058e-01
4.000000000000000000e+01 1.429880000000000040e-01
4.100000000000000000e+01 1.434587999999999974e-01
4.200000000000000000e+01 1.439641999999999866e-01
4.300000000000000000e+01 1.452606999999999926e-01
4.400000000000000000e+01 1.473067000000000126e-01
4.500000000000000000e+01 1.498262999999999956e-01
4.600000000000000000e+01 1.525784000000000029e-01
4.700000000000000000e+01 1.554251000000000105e-01
4.800000000000000000e+01 1.583017999999999925e-01
4.900000000000000000e+01 1.611453999999999942e-01
5.000000000000000000e+01 1.638879000000000030e-01
5.100000000000000000e+01 1.664683999999999886e-01
5.200000000000000000e+01 1.688771000000000022e-01
5.300000000000000000e+01 1.711082999999999910e-01
5.400000000000000000e+01 1.731476000000000126e-01
5.500000000000000000e+01 1.749865999999999921e-01
5.600000000000000000e+01 1.766309000000000073e-01
5.700000000000000000e+01 1.780978000000000006e-01
5.800000000000000000e+01 1.793999000000000010e-01
5.900000000000000000e+01 1.805489999999999873e-01
6.000000000000000000e+01 1.815518000000000132e-01
6.100000000000000000e+01 1.824213000000000084e-01
6.200000000000000000e+01 1.831867000000000079e-01
6.300000000000000000e+01 1.838689000000000018e-01
6.400000000000000000e+01 1.844696000000000113e-01
6.500000000000000000e+01 1.849968999999999919e-01
6.600000000000000000e+01 1.854774999999999896e-01
6.700000000000000000e+01 1.859300000000000119e-01
6.800000000000000000e+01 1.863507000000000080e-01
6.900000000000000000e+01 1.867387000000000075e-01
7.000000000000000000e+01 1.871095999999999870e-01
7.100000000000000000e+01 1.874751000000000056e-01
7.200000000000000000e+01 1.878316999999999903e-01
7.300000000000000000e+01 1.881741000000000108e-01
7.400000000000000000e+01 1.885065999999999964e-01
7.500000000000000000e+01 1.888361000000000067e-01
7.600000000000000000e+01 1.891600999999999977e-01
7.700000000000000000e+01 1.894711000000000034e-01
7.800000000000000000e+01 1.897667000000000104e-01
7.900000000000000000e+01 1.900504000000000082e-01
8.000000000000000000e+01 1.903220999999999941e-01
8.100000000000000000e+01 1.905759999999999954e-01
8.200000000000000000e+01 1.908070000000000044e-01
8.300000000000000000e+01 1.910161999999999971e-01
8.400000000000000000e+01 1.912060999999999900e-01
8.500000000000000000e+01 1.913736000000000048e-01
8.600000000000000000e+01 1.915138999999999869e-01
8.700000000000000000e+01 1.916259999999999908e-01
8.800000000000000000e+01 1.917125000000000079e-01
8.900000000000000000e+01 1.917740000000000000e-01
9.000000000000000000e+01 1.918079000000000034e-01
9.100000000000000000e+01 1.918121000000000131e-01
9.200000000000000000e+01 1.917879999999999863e-01
9.300000000000000000e+01 1.917379999999999918e-01
9.400000000000000000e+01 1.916619999999999990e-01
9.500000000000000000e+01 1.915588000000000013e-01
9.600000000000000000e+01 1.914287000000000072e-01
9.700000000000000000e+01 1.912734000000000101e-01
9.800000000000000000e+01 1.910943999999999976e-01
9.900000000000000000e+01 1.908922000000000119e-01
1.000000000000000000e+02 1.906664000000000136e-01
1.010000000000000000e+02 1.904171000000000058e-01
1.020000000000000000e+02 1.901446999999999998e-01
1.030000000000000000e+02 1.898475000000000024e-01
1.040000000000000000e+02 1.895219999999999960e-01
1.050000000000000000e+02 1.891624000000000083e-01
1.060000000000000000e+02 1.887609000000000092e-01
1.070000000000000000e+02 1.883064000000000127e-01
1.080000000000000000e+02 1.877820000000000045e-01
1.090000000000000000e+02 1.871608999999999912e-01
1.100000000000000000e+02 1.863983999999999919e-01
1.110000000000000000e+02 1.854167999999999927e-01
1.120000000000000000e+02 1.840851000000000015e-01
1.130000000000000000e+02 1.822077000000000002e-01
1.140000000000000000e+02 1.795390000000000041e-01
1.150000000000000000e+02 1.758368999999999904e-01
1.160000000000000000e+02 1.709420000000000106e-01
1.170000000000000000e+02 1.648373999999999950e-01
1.180000000000000000e+02 1.576471999999999873e-01
1.190000000000000000e+02 1.495791999999999955e-01
1.200000000000000000e+02 1.408553999999999917e-01
1.210000000000000000e+02 1.316866999999999899e-01
1.220000000000000000e+02 1.223155999999999965e-01
1.230000000000000000e+02 1.130808999999999981e-01
1.240000000000000000e+02 1.044284000000000046e-01
1.250000000000000000e+02 9.681908000000000181e-02
1.260000000000000000e+02 9.058889000000000524e-02
1.270000000000000000e+02 8.587114999999999332e-02
1.280000000000000000e+02 8.259801999999999422e-02
1.290000000000000000e+02 8.047411999999999621e-02
1.300000000000000000e+02 7.904553999999999747e-02
1.310000000000000000e+02 7.791278999999999566e-02
1.320000000000000000e+02 7.682229999999999615e-02
1.330000000000000000e+02 7.563736999999999544e-02
1.340000000000000000e+02 7.429794000000000675e-02
1.350000000000000000e+02 7.279125999999999652e-02
1.360000000000000000e+02 7.113116999999999357e-02
1.370000000000000000e+02 6.934431000000000622e-02
1.380000000000000000e+02 6.746175999999999562e-02
1.390000000000000000e+02 6.551432000000000089e-02
1.400000000000000000e+02 6.353019000000000027e-02
1.410000000000000000e+02 6.153390000000000248e-02
1.420000000000000000e+02 5.954617000000000243e-02
1.430000000000000000e+02 5.758392999999999845e-02
1.440000000000000000e+02 5.566072999999999854e-02
1.450000000000000000e+02 5.378700000000000148e-02
1.460000000000000000e+02 5.197050000000000280e-02
1.470000000000000000e+02 5.021669000000000133e-02
1.480000000000000000e+02 4.852904000000000245e-02
1.490000000000000000e+02 4.690947000000000172e-02
1.500000000000000000e+02 4.535861000000000059e-02
1.510000000000000000e+02 4.387612999999999930e-02
1.520000000000000000e+02 4.246102999999999683e-02
1.530000000000000000e+02 4.111180999999999863e-02
1.540000000000000000e+02 3.982664999999999816e-02
1.550000000000000000e+02 3.860356999999999678e-02
1.560000000000000000e+02 3.744043999999999844e-02
1.570000000000000000e+02 3.633509000000000044e-02
1.580000000000000000e+02 3.528529999999999861e-02
1.590000000000000000e+02 3.428886999999999907e-02
1.600000000000000000e+02 3.334354999999999958e-02
1.610000000000000000e+02 3.244709999999999955e-02
1.620000000000000000e+02 3.159730000000000177e-02
1.630000000000000000e+02 3.079188999999999884e-02
1.640000000000000000e+02 3.002863000000000060e-02
1.650000000000000000e+02 2.930529999999999941e-02
1.660000000000000000e+02 2.861966000000000163e-02
1.670000000000000000e+02 2.796952999999999939e-02
1.680000000000000000e+02 2.735270999999999883e-02
1.690000000000000000e+02 2.676705999999999877e-02
1.700000000000000000e+02 2.621046999999999960e-02
1.710000000000000000e+02 2.568083999999999992e-02
1.720000000000000000e+02 2.517609999999999987e-02
1.730000000000000000e+02 2.469423000000000104e-02
1.740000000000000000e+02 2.423318000000000000e-02
1.750000000000000000e+02 2.379095999999999989e-02
1.760000000000000000e+02 2.336556000000000050e-02
1.770000000000000000e+02 2.295499999999999971e-02
1.780000000000000000e+02 2.255731999999999876e-02
1.790000000000000000e+02 2.217061000000000032e-02
1.800000000000000000e+02 2.179301000000000155e-02
1.810000000000000000e+02 2.142275999999999903e-02
1.820000000000000000e+02 2.105825000000000058e-02
1.830000000000000000e+02 2.069796999999999956e-02
1.840000000000000000e+02 2.034062000000000023e-02
1.850000000000000000e+02 1.998507999999999882e-02
1.860000000000000000e+02 1.963043000000000080e-02
1.870000000000000000e+02 1.927595000000000003e-02
1.880000000000000000e+02 1.892109000000000152e-02
1.890000000000000000e+02 1.856551999999999855e-02
1.900000000000000000e+02 1.820903000000000105e-02
1.910000000000000000e+02 1.785155999999999896e-02
1.920000000000000000e+02 1.749318000000000053e-02
1.930000000000000000e+02 1.713403000000000148e-02
1.940000000000000000e+02 1.677435999999999858e-02
1.950000000000000000e+02 1.641447000000000045e-02
1.960000000000000000e+02 1.605470999999999981e-02
1.970000000000000000e+02 1.569550999999999932e-02
1.980000000000000000e+02 1.533730999999999983e-02
1.990000000000000000e+02 1.498061000000000011e-02
2.000000000000000000e+02 1.462593000000000053e-02
2.010000000000000000e+02 1.427382999999999950e-02
2.020000000000000000e+02 1.392488000000000059e-02
2.030000000000000000e+02 1.357967000000000028e-02
2.040000000000000000e+02 1.323882000000000010e-02
2.050000000000000000e+02 1.290292000000000001e-02
2.060000000000000000e+02 1.257256999999999993e-02
2.070000000000000000e+02 1.224837999999999968e-02
2.080000000000000000e+02 1.193090999999999943e-02
2.090000000000000000e+02 1.162072999999999925e-02
2.100000000000000000e+02 1.131834999999999959e-02
2.110000000000000000e+02 1.102427999999999915e-02
2.120000000000000000e+02 1.073897000000000046e-02
2.130000000000000000e+02 1.046282999999999935e-02
2.140000000000000000e+02 1.019623000000000057e-02
2.150000000000000000e+02 9.939490999999999951e-03
2.160000000000000000e+02 9.692889999999999145e-03
2.170000000000000000e+02 9.456644000000000161e-03
2.180000000000000000e+02 9.230920999999999571e-03
2.190000000000000000e+02 9.015838999999999451e-03
2.200000000000000000e+02 8.811459000000000652e-03
2.210000000000000000e+02 8.617796999999999957e-03
2.220000000000000000e+02 8.434812999999999339e-03
2.230000000000000000e+02 8.262422000000000169e-03
2.240000000000000000e+02 8.100493000000000277e-03
2.250000000000000000e+02 7.948853000000000515e-03
2.260000000000000000e+02 7.807284999999999746e-03
2.270000000000000000e+02 7.675541000000000134e-03
2.280000000000000000e+02 7.553334000000000090e-03
2.290000000000000000e+02 7.440351999999999903e-03
2.300000000000000000e+02 7.336256999999999674e-03
2.310000000000000000e+02 7.240688999999999806e-03
2.320000000000000000e+02 7.153269000000000294e-03
2.330000000000000000e+02 7.073608000000000326e-03
2.340000000000000000e+02 7.001303999999999861e-03
2.350000000000000000e+02 6.935951000000000095e-03
2.360000000000000000e+02 6.877135999999999839e-03
2.370000000000000000e+02 6.824450000000000134e-03
2.380000000000000000e+02 6.777481999999999604e-03
2.390000000000000000e+02 6.735828999999999601e-03
2.400000000000000000e+02 6.699090000000000426e-03
2.410000000000000000e+02 6.666876000000000399e-03
2.420000000000000000e+02 6.638803999999999886e-03
2.430000000000000000e+02 6.614502000000000402e-03
2.440000000000000000e+02 6.593607999999999934e-03
2.450000000000000000e+02 6.575771999999999694e-03
2.460000000000000000e+02 6.560655000000000306e-03
2.470000000000000000e+02 6.547930000000000417e-03
2.480000000000000000e+02 6.537282000000000162e-03
2.490000000000000000e+02 6.528408999999999775e-03
2.500000000000000000e+02 6.521017999999999953e-03
2.510000000000000000e+02 6.514833000000000256e-03
2.520000000000000000e+02 6.509585000000000024e-03
2.530000000000000000e+02 6.505020000000000246e-03
2.540000000000000000e+02 6.500897000000000273e-03
2.550000000000000000e+02 6.496985000000000260e-03
2.560000000000000000e+02 6.493068000000000277e-03
2.570000000000000000e+02 6.488942999999999621e-03
2.580000000000000000e+02 6.484417000000000132e-03
2.590000000000000000e+02 6.479315000000000248e-03
2.600000000000000000e+02 6.473472000000000080e-03
2.610000000000000000e+02 6.466738999999999994e-03
2.620000000000000000e+02 6.458979999999999583e-03
2.630000000000000000e+02 6.450075000000000426e-03
2.640000000000000000e+02 6.439916000000000390e-03
2.650000000000000000e+02 6.428413000000000009e-03
2.660000000000000000e+02 6.415485000000000285e-03
2.670000000000000000e+02 6.401071000000000365e-03
2.680000000000000000e+02 6.385120000000000205e-03
2.690000000000000000e+02 6.367595999999999673e-03
2.700000000000000000e+02 6.348475999999999599e-03
2.710000000000000000e+02 6.327748999999999700e-03
2.720000000000000000e+02 6.305416000000000319e-03
2.730000000000000000e+02 6.281488000000000002e-03
2.740000000000000000e+02 6.255985999999999839e-03
2.750000000000000000e+02 6.228942999999999806e-03
2.760000000000000000e+02 6.200395000000000038e-03
2.770000000000000000e+02 6.170390000000000423e-03
2.780000000000000000e+02 6.138977000000000322e-03
2.790000000000000000e+02 6.106214999999999907e-03
2.800000000000000000e+02 6.072161999999999872e-03
2.810000000000000000e+02 6.036881000000000018e-03
2.820000000000000000e+02 6.000438999999999773e-03
2.830000000000000000e+02 5.962900000000000145e-03
2.840000000000000000e+02 5.924332000000000036e-03
2.850000000000000000e+02 5.884798000000000112e-03
2.860000000000000000e+02 5.844366000000000144e-03
2.870000000000000000e+02 5.803095999999999775e-03
2.880000000000000000e+02 5.761050000000000199e-03
2.890000000000000000e+02 5.718286000000000376e-03
2.900000000000000000e+02 5.674860999999999794e-03
2.910000000000000000e+02 5.630826000000000234e-03
2.920000000000000000e+02 5.586233000000000344e-03
2.930000000000000000e+02 5.541126999999999858e-03
2.940000000000000000e+02 5.495553000000000243e-03
2.950000000000000000e+02 5.449551000000000395e-03
2.960000000000000000e+02 5.403161000000000075e-03
2.970000000000000000e+02 5.356417999999999943e-03
2.980000000000000000e+02 5.309354999999999977e-03
2.990000000000000000e+02 5.262003999999999813e-03
3.000000000000000000e+02 5.214393000000000326e-03
3.010000000000000000e+02 5.166549999999999788e-03
3.020000000000000000e+02 5.118499999999999786e-03
3.030000000000000000e+02 5.070266999999999830e-03
3.040000000000000000e+02 5.021875000000000297e-03
3.050000000000000000e+02 4.973346000000000017e-03


==> images/riemannPb/output_level4.txt <==
1.000000000000000000e+00 4.006042000000000214e-01
2.000000000000000000e+00 2.640678000000000192e-01
3.000000000000000000e+00 2.146824999999999983e-01
4.000000000000000000e+00 1.973930000000000129e-01
5.000000000000000000e+00 1.861559000000000130e-01
6.000000000000000000e+00 1.746226999999999918e-01
7.000000000000000000e+00 1.633815000000000128e-01
8.000000000000000000e+00 1.544705000000000106e-01
9.000000000000000000e+00 1.481184999999999863e-01
1.000000000000000000e+01 1.431572999999999873e-01
1.100000000000000000e+01 1.381451999999999958e-01
1.200000000000000000e+01 1.305932999999999955e-01
1.300000000000000000e+01 1.209816999999999976e-01
1.400000000000000000e+01 1.154044000000000042e-01
1.500000000000000000e+01 1.125562999999999980e-01
1.600000000000000000e+01 1.113404999999999950e-01
1.700000000000000000e+01 1.114075999999999955e-01
1.800000000000000000e+01 1.143268000000000062e-01
1.900000000000000000e+01 1.198371000000000020e-01
2.000000000000000000e+01 1.275257999999999947e-01
2.100000000000000000e+01 1.346090000000000064e-01
2.200000000000000000e+01 1.388630999999999893e-01
2.300000000000000000e+01 1.404768000000000128e-01
2.400000000000000000e+01 1.407927999999999957e-01
2.500000000000000000e+01 1.411823000000000106e-01
2.600000000000000000e+01 1.424121000000000137e-01
2.700000000000000000e+01 1.444288999999999989e-01
2.800000000000000000e+01 1.469718999999999887e-01
2.900000000000000000e+01 1.498049999999999937e-01
3.000000000000000000e+01 1.526952000000000031e-01
3.100000000000000000e+01 1.554606000000000043e-01
3.200000000000000000e+01 1.580618000000000023e-01
3.300000000000000000e+01 1.605424000000000018e-01
3.400000000000000000e+01 1.628670000000000118e-01
3.500000000000000000e+01 1.649481999999999893e-01
3.600000000000000000e+01 1.667740000000000056e-01
3.700000000000000000e+01 1.684162999999999910e-01
3.800000000000000000e+01 1.699084999999999901e-01
3.900000000000000000e+01 1.712104000000000126e-01
4.000000000000000000e+01 1.722872000000000015e-01
4.100000000000000000e+01 1.731661999999999924e-01
4.200000000000000000e+01 1.739089000000000051e-01
4.300000000000000000e+01 1.745774999999999966e-01
4.400000000000000000e+01 1.752045000000000130e-01
4.500000000000000000e+01 1.757697000000000009e-01
4.600000000000000000e+01 1.762297999999999920e-01
4.700000000000000000e+01 1.765824000000000005e-01
4.800000000000000000e+01 1.768803999999999932e-01
4.900000000000000000e+01 1.771697999999999884e-01
5.000000000000000000e+01 1.774446000000000079e-01
5.100000000000000000e+01 1.776756999999999920e-01
5.200000000000000000e+01 1.778580999999999912e-01
5.300000000000000000e+01 1.780133000000000132e-01
5.400000000000000000e+01 1.781584999999999974e-01
5.500000000000000000e+01 1.782851000000000019e-01
5.600000000000000000e+01 1.783689999999999998e-01
5.700000000000000000e+01 1.783984000000000125e-01
5.800000000000000000e+01 1.783871999999999958e-01
5.900000000000000000e+01 1.783642000000000005e-01
6.000000000000000000e+01 1.783442000000000083e-01
6.100000000000000000e+01 1.783152000000000070e-01
6.200000000000000000e+01 1.782537999999999900e-01
6.300000000000000000e+01 1.781519000000000019e-01
6.400000000000000000e+01 1.780243999999999993e-01
6.500000000000000000e+01 1.778914000000000051e-01
6.600000000000000000e+01 1.777562000000000031e-01
6.700000000000000000e+01 1.776021000000000127e-01
6.800000000000000000e+01 1.774111999999999911e-01
6.900000000000000000e+01 1.771801000000000070e-01
7.000000000000000000e+01 1.769177999999999862e-01
7.100000000000000000e+01 1.766320000000000112e-01
7.200000000000000000e+01 1.763189000000000006e-01
7.300000000000000000e+01 1.759641000000000122e-01
7.400000000000000000e+01 1.755513999999999963e-01
7.500000000000000000e+01 1.750693000000000110e-01
7.600000000000000000e+01 1.745037999999999867e-01
7.700000000000000000e+01 1.738232999999999862e-01
7.800000000000000000e+01 1.729616999999999960e-01
7.900000000000000000e+01 1.718109999999999915e-01
8.000000000000000000e+01 1.702318999999999916e-01
8.100000000000000000e+01 1.680790000000000062e-01
8.200000000000000000e+01 1.652374000000000065e-01
8.300000000000000000e+01 1.616588999999999943e-01
8.400000000000000000e+01 1.573846000000000134e-01
8.500000000000000000e+01 1.525430000000000119e-01
8.600000000000000000e+01 1.473185999999999940e-01
8.700000000000000000e+01 1.418987999999999916e-01
8.800000000000000000e+01 1.364197000000000048e-01
8.900000000000000000e+01 1.309297000000000100e-01
9.000000000000000000e+01 1.253767000000000076e-01
9.100000000000000000e+01 1.196230999999999961e-01
9.200000000000000000e+01 1.135017999999999999e-01
9.300000000000000000e+01 1.069012000000000018e-01
9.400000000000000000e+01 9.988816999999999835e-02
9.500000000000000000e+01 9.281833999999999918e-02
9.600000000000000000e+01 8.625879000000000185e-02
9.700000000000000000e+01 8.072946000000000288e-02
9.800000000000000000e+01 7.647241000000000455e-02
9.900000000000000000e+01 7.339787000000000394e-02
1.000000000000000000e+02 7.119833999999999885e-02
1.010000000000000000e+02 6.951493999999999729e-02
1.020000000000000000e+02 6.805268999999999902e-02
1.030000000000000000e+02 6.661941999999999864e-02
1.040000000000000000e+02 6.511519000000000335e-02
1.050000000000000000e+02 6.350437999999999916e-02
1.060000000000000000e+02 6.178899999999999670e-02
1.070000000000000000e+02 5.998946000000000139e-02
1.080000000000000000e+02 5.813261000000000123e-02
1.090000000000000000e+02 5.624521999999999855e-02
1.100000000000000000e+02 5.435100999999999821e-02
1.110000000000000000e+02 5.246955999999999842e-02
1.120000000000000000e+02 5.061630000000000296e-02
1.130000000000000000e+02 4.880297000000000107e-02
1.140000000000000000e+02 4.703823000000000032e-02
1.150000000000000000e+02 4.532825000000000049e-02
1.160000000000000000e+02 4.367727999999999888e-02
1.170000000000000000e+02 4.208811999999999970e-02
1.180000000000000000e+02 4.056243999999999822e-02
1.190000000000000000e+02 3.910111000000000142e-02
1.200000000000000000e+02 3.770438999999999735e-02
1.210000000000000000e+02 3.637208000000000108e-02
1.220000000000000000e+02 3.510362999999999678e-02
1.230000000000000000e+02 3.389824000000000309e-02
1.240000000000000000e+02 3.275488000000000011e-02
1.250000000000000000e+02 3.167232999999999854e-02
1.260000000000000000e+02 3.064918999999999977e-02
1.270000000000000000e+02 2.968393000000000073e-02
1.280000000000000000e+02 2.877483000000000124e-02
1.290000000000000000e+02 2.792007000000000169e-02
1.300000000000000000e+02 2.711763999999999841e-02
1.310000000000000000e+02 2.636546000000000028e-02
1.320000000000000000e+02 2.566128000000000159e-02
1.330000000000000000e+02 2.500275999999999887e-02
1.340000000000000000e+02 2.438745000000000149e-02
1.350000000000000000e+02 2.381281000000000023e-02
1.360000000000000000e+02 2.327620999999999857e-02
1.370000000000000000e+02 2.277492999999999879e-02
1.380000000000000000e+02 2.230617999999999837e-02
1.390000000000000000e+02 2.186710999999999863e-02
1.400000000000000000e+02 2.145481999999999945e-02
1.410000000000000000e+02 2.106635000000000105e-02
1.420000000000000000e+02 2.069874999999999840e-02
1.430000000000000000e+02 2.034909000000000023e-02
1.440000000000000000e+02 2.001446999999999948e-02
1.450000000000000000e+02 1.969210999999999878e-02
1.460000000000000000e+02 1.937935000000000005e-02
1.470000000000000000e+02 1.907371000000000066e-02
1.480000000000000000e+02 1.877293999999999838e-02
1.490000000000000000e+02 1.847502000000000172e-02
1.500000000000000000e+02 1.817821999999999841e-02
1.510000000000000000e+02 1.788106000000000070e-02
1.520000000000000000e+02 1.758235999999999827e-02
1.530000000000000000e+02 1.728121000000000171e-02
1.540000000000000000e+02 1.697695000000000107e-02
1.550000000000000000e+02 1.666913999999999896e-02
1.560000000000000000e+02 1.635756999999999836e-02
1.570000000000000000e+02 1.604219000000000131e-02
1.580000000000000000e+02 1.572314000000000003e-02
1.590000000000000000e+02 1.540067999999999993e-02
1.600000000000000000e+02 1.507519000000000046e-02
1.610000000000000000e+02 1.474717000000000042e-02
1.620000000000000000e+02 1.441717999999999993e-02
1.630000000000000000e+02 1.408588000000000028e-02
1.640000000000000000e+02 1.375401000000000054e-02
1.650000000000000000e+02 1.342231999999999974e-02
1.660000000000000000e+02 1.309165999999999976e-02
1.670000000000000000e+02 1.276287000000000081e-02
1.680000000000000000e+02 1.243683999999999935e-02
1.690000000000000000e+02 1.211446000000000051e-02
1.700000000000000000e+02 1.179664000000000060e-02
1.710000000000000000e+02 1.148424999999999967e-02
1.720000000000000000e+02 1.117817999999999937e-02
1.730000000000000000e+02 1.087927999999999985e-02
1.740000000000000000e+02 1.058834999999999985e-02
1.750000000000000000e+02 1.030616999999999991e-02
1.760000000000000000e+02 1.003344999999999931e-02
1.770000000000000000e+02 9.770836999999999231e-03
1.780000000000000000e+02 9.518933999999999729e-03
1.790000000000000000e+02 9.278252000000000721e-03
1.800000000000000000e+02 9.049233999999999750e-03
1.810000000000000000e+02 8.832237999999999201e-03
1.820000000000000000e+02 8.627535999999999886e-03
1.830000000000000000e+02 8.435315999999999995e-03
1.840000000000000000e+02 8.255673999999999305e-03
1.850000000000000000e+02 8.088616999999999335e-03
1.860000000000000000e+02 7.934062999999999879e-03
1.870000000000000000e+02 7.791847000000000183e-03
1.880000000000000000e+02 7.661720000000000336e-03
1.890000000000000000e+02 7.543356999999999667e-03
1.900000000000000000e+02 7.436362999999999654e-03
1.910000000000000000e+02 7.340280999999999716e-03
1.920000000000000000e+02 7.254601999999999752e-03
1.930000000000000000e+02 7.178771999999999931e-03
1.940000000000000000e+02 7.112201999999999760e-03
1.950000000000000000e+02 7.054279999999999579e-03
1.960000000000000000e+02 7.004376999999999999e-03
1.970000000000000000e+02 6.961857999999999588e-03
1.980000000000000000e+02 6.926088000000000383e-03
1.990000000000000000e+02 6.896442000000000024e-03
2.000000000000000000e+02 6.872307000000000242e-03
2.010000000000000000e+02 6.853090000000000050e-03
2.020000000000000000e+02 6.838219999999999889e-03
2.030000000000000000e+02 6.827152000000000394e-03
2.040000000000000000e+02 6.819368000000000131e-03
2.050000000000000000e+02 6.814376999999999934e-03
2.060000000000000000e+02 6.811715999999999778e-03
2.070000000000000000e+02 6.810952999999999799e-03
2.080000000000000000e+02 6.811679999999999645e-03
2.090000000000000000e+02 6.813516999999999837e-03
2.100000000000000000e+02 6.816110000000000224e-03
2.110000000000000000e+02 6.819127999999999822e-03
2.120000000000000000e+02 6.822261999999999944e-03
2.130000000000000000e+02 6.825226000000000209e-03
2.140000000000000000e+02 6.827755999999999929e-03
2.150000000000000000e+02 6.829606000000000218e-03
2.160000000000000000e+02 6.830550999999999810e-03
2.170000000000000000e+02 6.830382000000000293e-03
2.180000000000000000e+02 6.828912000000000350e-03
2.190000000000000000e+02 6.825971000000000122e-03
2.200000000000000000e+02 6.821406000000000344e-03
2.210000000000000000e+02 6.815083999999999899e-03
2.220000000000000000e+02 6.806887999999999654e-03
2.230000000000000000e+02 6.796720000000000018e-03
2.240000000000000000e+02 6.784502000000000414e-03
2.250000000000000000e+02 6.770169000000000360e-03
2.260000000000000000e+02 6.753676999999999597e-03
2.270000000000000000e+02 6.734997000000000379e-03
2.280000000000000000e+02 6.714117999999999822e-03
2.290000000000000000e+02 6.691042999999999817e-03
2.300000000000000000e+02 6.665790000000000430e-03
2.310000000000000000e+02 6.638391000000000430e-03
2.320000000000000000e+02 6.608890000000000077e-03
2.330000000000000000e+02 6.577340999999999570e-03
2.340000000000000000e+02 6.543812000000000413e-03
2.350000000000000000e+02 6.508375000000000271e-03
2.360000000000000000e+02 6.471112000000000218e-03
2.370000000000000000e+02 6.432110000000000431e-03
2.380000000000000000e+02 6.391459999999999850e-03
2.390000000000000000e+02 6.349256000000000170e-03
2.400000000000000000e+02 6.305594999999999777e-03
2.410000000000000000e+02 6.260573000000000179e-03
2.420000000000000000e+02 6.214288000000000103e-03
2.430000000000000000e+02 6.166833000000000037e-03
2.440000000000000000e+02 6.118301999999999942e-03
2.450000000000000000e+02 6.068783999999999811e-03
2.460000000000000000e+02 6.018365000000000346e-03
2.470000000000000000e+02 5.967128000000000362e-03
2.480000000000000000e+02 5.915148999999999754e-03
2.490000000000000000e+02 5.862502000000000338e-03
2.500000000000000000e+02 5.809255000000000148e-03
2.510000000000000000e+02 5.755470000000000377e-03
2.520000000000000000e+02 5.701206000000000329e-03
2.530000000000000000e+02 5.646517000000000203e-03
2.540000000000000000e+02 5.591450999999999887e-03
2.550000000000000000e+02 5.536054999999999796e-03
2.560000000000000000e+02 5.480368000000000218e-03
2.570000000000000000e+02 5.424428999999999709e-03
2.580000000000000000e+02 5.368270999999999980e-03
2.590000000000000000e+02 5.311925999999999801e-03
2.600000000000000000e+02 5.255422000000000045e-03
2.610000000000000000e+02 5.198786000000000379e-03
2.620000000000000000e+02 5.142042999999999787e-03
2.630000000000000000e+02 5.085216000000000042e-03
2.640000000000000000e+02 5.028325999999999629e-03
2.650000000000000000e+02 4.971393999999999640e-03

